Correlation between Gyral Size, Brain Size, and Head Impact Risk across Mammalian Species

A study on primates has established that gyral size is largely independent of overall brain size. Building on this, and other research suggesting that brain gyrification may mitigate the effects of head impacts, our study aims to explore potential correlations between gyral size and the risk of head impact across a diverse range of mammalian species. Our findings corroborate the idea that gyral sizes are largely independent of brain sizes, especially among species with larger brains, thus extending this observation beyond primates. Preliminary evidence also suggests a correlation between an animal's gyral size and its lifestyle, particularly in terms of head-impact risk. For instance, goats, known for their headbutting behaviors, exhibit smaller gyral sizes. In contrast, species such as manatees and dugongs, which typically face lower risks of head impact, have lissencephalic brains. Additionally, we explore mechanisms that may explain how narrower gyral sizes could offer protective advantages against head impact. Finally, we discuss a possible trade-off associated with gyrencephaly.

==> brain_gyral_size_github/READMe.txt <==
This directory contains files for demonstrating how to measure gyral size using Method 2.

- `whole_brain.jpg`: The picture contains both the brain and the scale bar. This image is from the Mammalian Brain Collections, available at www.brainmuseum.org. It is the property of the University of Wisconsin and the Michigan State Comparative Mammalian Brain Collections, funded by the National Science Foundation and the National Institutes of Health.

- `brain_sample.png`: A screenshot of a portion of the brain to be used for measuring gyral size.

- `scale_bar.png`: A screenshot of the scale bar to be used for measuring the length of the scale bar in pixels.

- `measure_scale_in_pixels.py`: The code for measuring the scale in pixels.

- `measure_gyral_size_in_pixels.py`: The code for measuring gyral size in pixels, with 5 adjustable parameters.

Usage:

To measure the scale in pixels:
python3 measure_scale_in_pixels.py scale_bar.png scale_bar_output.png

To measure gyral size in pixels:
python3 measure_gyral_size_in_pixels.py brain_sample.png brain_sample_output.png

The output values from both programs can be used along with the scale to obtain the gyral size.


==> brain_samples/brains.csv <==
Doi,Figure number,Sample number,Old Name1,Name1,Order,Scientific name,Name2,Brain image name,Scale image name,Brain for brain size,Scale(cm),Manually measured brain,Manually measured scale,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing,Whole brain image name,Reference,Method,Gyral size NQ,Brain size NQ
10.1002/cne.23984,7,,,California sea lion,Carnivora,Zalophus californianus,,Screenshot 2023-08-25 at 5.32.28 PM,Screenshot 2023-08-25 at 5.32.12 PM,Screenshot 2023-08-25 at 5.23.52 PM,1,1239,113,,,,,180,123,75.50687746657539,10.1002/cne.23984,0.8185027367650449,0.6138770525737837,10.964601769911503,0.6138770525737837,,,,,


==> brain_samples/brains_not_clear.csv <==
Doi,Figure number,Brain image name,Scale image name,Scale(cm),Name1,Name2,Manually measured gyri,Manually measured scale,Edge detection low threshold,Prune size,Edge detection high threshold,Sulci detection threshold,Bridge detection threshold,Gyral size,Gyral size for latex,Gyral size in pixels,Scale in pixels,Citation format,Note
,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,
https://doi.org/10.1159/000115866,1,Screenshot 2023-08-09 at 3.50.21 PM,,2,West Indian manatee,Trichechus manatus,160,119,,,,,,,,,,,
https://doi.org/10.3389/fnana.2011.00029,,Screenshot 2023-08-06 at 13.34.01,,,Dog,,,,30,,,,,,,,,,
www.brainmuseum.org,,Screenshot 2023-08-10 at 10.10.22 PM,Screenshot 2023-08-10 at 10.09.54 PM,1,,(Tursiops truncatus) #66-127,,,,,,,,,,,,,

==> brain_samples/brains_smooth_brain_size.csv <==
Doi,Figure number,Sample number,Gyral size NQ,Brain size NQ,Whole brain image name,Scale(cm),Name1,Order,Scientific name,Manually measured brain,Manually measured scale,Method,Reference,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
10.1111/ahe.12501,5.0,,,,Screenshot 2023-08-16 at 10.07.03 PM,1,Nine-banded armadillo,Cingulata,Dasypus novemcinctus,951,390,,,,,,,,,,,,10.1111/ahe.12501,0.8128205128205129,0.6096153846153847,2.4384615384615387,1.2192307692307691
10.1111/ahe.12501,6.0,,,,Screenshot 2023-08-16 at 10.23.24 PM,1,Pygmy anteater,Pilosa,Cyclopes didactylus,755,332,,,,,,,,,,,,10.1111/ahe.12501,0.7580321285140563,0.5685240963855422,2.274096385542169,1.1370481927710845
www.brainmuseum.org,,64-29,,,brshtlposm64029_6,1,Common brushtail possum,Diprotodontia,Trichosurus vulpecula,146,53,,,,,,,,,,,,www.brainmuseum.org,0.9182389937106916,0.6886792452830188,2.7547169811320757,1.3773584905660377
www.brainmuseum.org,,64-37,,,grtrgldr64037_6,1,Greater glider,Diprotodontia,Petauroides volans,148,75,,,,,,,,,,,,www.brainmuseum.org,0.6577777777777778,0.4933333333333333,1.9733333333333332,0.9866666666666668
www.brainmuseum.org,,64-19,,,ringtailpossum64196clr,1,Common ringtail possum,Diprotodontia,Pseudocheirus peregrinus,110,55,,,,,,,,,,,,www.brainmuseum.org,0.6666666666666666,0.5,2.0,1.0
www.brainmuseum.org,,64-20,,,Sugarglider64206clr,1,Sugar glider,Diprotodontia,Petaurus breviceps,110,75,,,,,,,,,,,,www.brainmuseum.org,0.4888888888888889,0.3666666666666667,1.4666666666666668,0.7333333333333334
www.brainmuseum.org,,64-28,,,squirrelglider64286clr,1,Squirrel glider,Diprotodontia,Petaurus norfolcensis,130,65,,,,,,,,,,,,www.brainmuseum.org,0.6666666666666666,0.5,2.0,1.0
www.brainmuseum.org,,70-89,,,Tenrec6clr,1,Tailless tenrec,Afrosoricida,Tenrec ecaudatus,220,110,,,,,,,,,,,,www.brainmuseum.org,0.6666666666666666,0.5,2.0,1.0
www.brainmuseum.org,,62-279,,,Treeshrew6clr,1,Northern treeshrew,Scandentia,Tupaia glis,122,66,,,,,,,,,,,,www.brainmuseum.org,0.6161616161616162,0.4621212121212121,1.8484848484848488,0.9242424242424244
www.brainmuseum.org,,61-193,,,Tarsier6clr,1,Philippine tarsier,Primates,Carlito syrichta,168,72,,,,,,,,,,,,www.brainmuseum.org,0.7777777777777777,0.5833333333333333,2.333333333333333,1.1666666666666663
www.brainmuseum.org,,73-211,,,Domesticrabbit631596clr,1,European (domestic) rabbit,Lagomorpha,Oryctolagus cuniculus,132,46,,,,,,,,,,,,www.brainmuseum.org,0.9565217391304348,0.717391304347826,2.869565217391304,1.434782608695652
www.brainmuseum.org,,64-25,,,Comshrew6clr,1,Common shrew,Eulipotyphla,Sorex araneus,154,128,,,,,,,,,,,,www.brainmuseum.org,0.4010416666666667,0.30078125,1.203125,0.6015625
www.brainmuseum.org,,59-267,,,amermole70866clr,1,Eastern mole,Eulipotyphla,Scalopus aquaticus,224,165,,,,,,,,,,,,www.brainmuseum.org,0.4525252525252525,0.3393939393939394,1.3575757575757577,0.6787878787878788
www.brainmuseum.org,,62-127,0.34,0.68,Lesshorseshoebat617956clr,1,Lesser horseshoe bat,Chiroptera,Rhinolophus hipposideros,126,223,,,,,,,,,,,,www.brainmuseum.org,0.1883408071748878,0.1412556053811659,0.5650224215246636,0.2825112107623318
www.brainmuseum.org,,64-103,1.31,2.62,Mountbeaver6clr,1,Mountain beaver,Rodentia,Aplodontia rufa,120,50,,,,,,,,,,,,www.brainmuseum.org,0.7999999999999999,0.6,2.4,1.2
www.brainmuseum.org,,60-144,1.32,2.64,Greysquirrel6clr,1,Eastern gray squirrel,Rodentia,Sciurus carolinensis,136,48,,,,,,,,,,,,www.brainmuseum.org,0.9444444444444444,0.7083333333333333,2.833333333333333,1.4166666666666663
www.brainmuseum.org,,60-92,,,FlySquirrel66092clr,1,Southern flying squirrel,Rodentia,Glaucomys volans,120,70,,,,,,,,,,,,www.brainmuseum.org,0.5714285714285714,0.4285714285714285,1.7142857142857142,0.8571428571428571
www.brainmuseum.org,,61-770,,,Woodchuck6clr,1,Woodchuck (groundhog),Rodentia,Marmota monax,120,40,,,,,,,,,,,,www.brainmuseum.org,1.0,0.75,3.0,1.5
www.brainmuseum.org,,67-132,,,Groundsquirrel671666clr,1,Thirteen-lined ground squirrel,Rodentia,Ictidomys tridecemlineatus,122,67,,,,,,,,,,,,www.brainmuseum.org,0.6069651741293532,0.4552238805970149,1.82089552238806,0.9104477611940298
www.brainmuseum.org,,61-614,,,Dormouse616146clr,1,Edible dormouse,Rodentia,Glis glis,120,74,,,,,,,,,,,,www.brainmuseum.org,0.5405405405405406,0.4054054054054054,1.6216216216216215,0.8108108108108109
www.brainmuseum.org,,70-238,,,kangaroorat702386clr,1,Merriam's kangaroo rat,Rodentia,Dipodomys merriami,100,90,,,,,,,,,,,,www.brainmuseum.org,0.3703703703703704,0.2777777777777778,1.1111111111111112,0.5555555555555556
www.brainmuseum.org,,63-112,,,Muskrat6clr,1,Muskrat,Rodentia,Ondatra zibethicus,94,45,,,,,,,,,,,,www.brainmuseum.org,0.6962962962962963,0.5222222222222223,2.088888888888889,1.0444444444444445
www.brainmuseum.org,,59-390,,,Mousegracil6clr,1,North American deermouse,Rodentia,Peromyscus maniculatus gracilis,128,100,,,,,,,,,,,,www.brainmuseum.org,0.4266666666666667,0.32,1.28,0.64
www.brainmuseum.org,,60-352,,,Gerbil603526clr,1,Mongolian gerbil,Rodentia,Meriones unguiculatus,146,100,,,,,,,,,,,,www.brainmuseum.org,0.4866666666666666,0.365,1.46,0.73
www.brainmuseum.org,,59-387,,,Mouse6clr,1,House mouse,Rodentia,Mus musculus,124,120,,,,,,,,,,,,www.brainmuseum.org,0.3444444444444444,0.2583333333333333,1.0333333333333332,0.5166666666666666
www.brainmuseum.org,,63-463,,,labrat63-463lgclr,1,Brown rat (Norway rat),Rodentia,Rattus norvegicus,144,90,,,,,,,,,,,,www.brainmuseum.org,0.5333333333333333,0.4,1.6,0.8
www.brainmuseum.org,,65-103,,,chinchilla651036clr,1,Long-tailed chinchilla,Rodentia,Chinchilla lanigera,180,74,,,,,,,,,,,,www.brainmuseum.org,0.8108108108108109,0.6081081081081081,2.4324324324324325,1.2162162162162162
www.brainmuseum.org,,66-40,,,Degu66406clr,1,Degu,Rodentia,Octodon degus,94,60,,,,,,,,,,,,www.brainmuseum.org,0.5222222222222223,0.3916666666666666,1.5666666666666669,0.7833333333333333
www.brainmuseum.org,,66-39,1.05,2.1,chinchillarat66396clr,1,Bennett's chinchilla rat,Rodentia,Abrocoma bennettii,112,56,,,,,,,,,,,,www.brainmuseum.org,0.6666666666666666,0.5,2.0,1.0


==> brain_samples/brains_smooth_brain_size_merged.csv <==
Doi,Figure number,Sample number,Gyral size NQ,Brain size NQ,Whole brain image name,Scale(cm),Name1,Order,Scientific name,Manually measured brain,Manually measured scale,Method,Reference,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
www.brainmuseum.org,,62-127,0.34,0.68,Lesshorseshoebat617956clr,1,Lesser horseshoe bat,Chiroptera,Rhinolophus hipposideros,126,223,,\cite[\#62-127]{www.brainmuseum.org},,,,,,,,,,Lesser horseshoe bat\cite[\#62-127]{www.brainmuseum.org},0.1883408071748878,0.1412556053811659,0.68,0.34
www.brainmuseum.org,,59-387,,,Mouse6clr,1,House mouse,Rodentia,Mus musculus,124,120,,\cite[\#59-387]{www.brainmuseum.org},,,,,,,,,,House mouse\cite[\#59-387]{www.brainmuseum.org},0.3444444444444444,0.2583333333333333,1.0333333333333332,0.5166666666666666
www.brainmuseum.org,,70-238,,,kangaroorat702386clr,1,Merriam's kangaroo rat,Rodentia,Dipodomys merriami,100,90,,\cite[\#70-238]{www.brainmuseum.org},,,,,,,,,,Merriam's kangaroo rat\cite[\#70-238]{www.brainmuseum.org},0.3703703703703704,0.2777777777777778,1.1111111111111112,0.5555555555555556
www.brainmuseum.org,,64-25,,,Comshrew6clr,1,Common shrew,Eulipotyphla,Sorex araneus,154,128,,\cite[\#64-25]{www.brainmuseum.org},,,,,,,,,,Common shrew\cite[\#64-25]{www.brainmuseum.org},0.4010416666666667,0.30078125,1.203125,0.6015625
www.brainmuseum.org,,59-390,,,Mousegracil6clr,1,North American deermouse,Rodentia,Peromyscus maniculatus gracilis,128,100,,\cite[\#59-390]{www.brainmuseum.org},,,,,,,,,,North American deermouse\cite[\#59-390]{www.brainmuseum.org},0.4266666666666667,0.32,1.28,0.64
www.brainmuseum.org,,59-267,,,amermole70866clr,1,Eastern mole,Eulipotyphla,Scalopus aquaticus,224,165,,\cite[\#59-267]{www.brainmuseum.org},,,,,,,,,,Eastern mole\cite[\#59-267]{www.brainmuseum.org},0.4525252525252525,0.3393939393939394,1.3575757575757577,0.6787878787878788
www.brainmuseum.org,,60-352,,,Gerbil603526clr,1,Mongolian gerbil,Rodentia,Meriones unguiculatus,146,100,,\cite[\#60-352]{www.brainmuseum.org},,,,,,,,,,Mongolian gerbil\cite[\#60-352]{www.brainmuseum.org},0.4866666666666666,0.365,1.46,0.73
www.brainmuseum.org,,64-20,,,Sugarglider64206clr,1,Sugar glider,Diprotodontia,Petaurus breviceps,110,75,,\cite[\#64-20]{www.brainmuseum.org},,,,,,,,,,Sugar glider\cite[\#64-20]{www.brainmuseum.org},0.4888888888888889,0.3666666666666667,1.4666666666666668,0.7333333333333334
www.brainmuseum.org,,66-40,,,Degu66406clr,1,Degu,Rodentia,Octodon degus,94,60,,\cite[\#66-40]{www.brainmuseum.org},,,,,,,,,,Degu\cite[\#66-40]{www.brainmuseum.org},0.5222222222222223,0.3916666666666666,1.5666666666666669,0.7833333333333333
www.brainmuseum.org,,63-463,,,labrat63-463lgclr,1,Brown rat (Norway rat),Rodentia,Rattus norvegicus,144,90,,\cite[\#63-463]{www.brainmuseum.org},,,,,,,,,,Brown rat (Norway rat)\cite[\#63-463]{www.brainmuseum.org},0.5333333333333333,0.4,1.6,0.8
www.brainmuseum.org,,61-614,,,Dormouse616146clr,1,Edible dormouse,Rodentia,Glis glis,120,74,,\cite[\#61-614]{www.brainmuseum.org},,,,,,,,,,Edible dormouse\cite[\#61-614]{www.brainmuseum.org},0.5405405405405406,0.4054054054054054,1.6216216216216215,0.8108108108108109
www.brainmuseum.org,,60-92,,,FlySquirrel66092clr,1,Southern flying squirrel,Rodentia,Glaucomys volans,120,70,,\cite[\#60-92]{www.brainmuseum.org},,,,,,,,,,Southern flying squirrel\cite[\#60-92]{www.brainmuseum.org},0.5714285714285714,0.4285714285714285,1.7142857142857142,0.8571428571428571
www.brainmuseum.org,,67-132,,,Groundsquirrel671666clr,1,Thirteen-lined ground squirrel,Rodentia,Ictidomys tridecemlineatus,122,67,,\cite[\#67-132]{www.brainmuseum.org},,,,,,,,,,Thirteen-lined ground squirrel\cite[\#67-132]{www.brainmuseum.org},0.6069651741293532,0.4552238805970149,1.82089552238806,0.9104477611940298
www.brainmuseum.org,,62-279,,,Treeshrew6clr,1,Northern treeshrew,Scandentia,Tupaia glis,122,66,,\cite[\#62-279]{www.brainmuseum.org},,,,,,,,,,Northern treeshrew\cite[\#62-279]{www.brainmuseum.org},0.6161616161616162,0.4621212121212121,1.8484848484848488,0.9242424242424244
www.brainmuseum.org,,64-37,,,grtrgldr64037_6,1,Greater glider,Diprotodontia,Petauroides volans,148,75,,\cite[\#64-37]{www.brainmuseum.org},,,,,,,,,,Greater glider\cite[\#64-37]{www.brainmuseum.org},0.6577777777777778,0.4933333333333333,1.9733333333333327,0.9866666666666668
www.brainmuseum.org,,70-89,,,Tenrec6clr,1,Tailless tenrec,Afrosoricida,Tenrec ecaudatus,220,110,,\cite[\#70-89]{www.brainmuseum.org},,,,,,,,,,Tailless tenrec\cite[\#70-89]{www.brainmuseum.org},0.6666666666666666,0.5,2.0,1.0
www.brainmuseum.org,,64-19,,,ringtailpossum64196clr,1,Common ringtail possum,Diprotodontia,Pseudocheirus peregrinus,110,55,,\cite[\#64-19]{www.brainmuseum.org},,,,,,,,,,Common ringtail possum\cite[\#64-19]{www.brainmuseum.org},0.6666666666666666,0.5,2.0,1.0
www.brainmuseum.org,,64-28,,,squirrelglider64286clr,1,Squirrel glider,Diprotodontia,Petaurus norfolcensis,130,65,,\cite[\#64-28]{www.brainmuseum.org},,,,,,,,,,Squirrel glider\cite[\#64-28]{www.brainmuseum.org},0.6666666666666666,0.5,2.0,1.0
www.brainmuseum.org,,63-112,,,Muskrat6clr,1,Muskrat,Rodentia,Ondatra zibethicus,94,45,,\cite[\#63-112]{www.brainmuseum.org},,,,,,,,,,Muskrat\cite[\#63-112]{www.brainmuseum.org},0.6962962962962963,0.5222222222222223,2.088888888888889,1.0444444444444445
www.brainmuseum.org,,66-39,1.05,2.1,chinchillarat66396clr,1,Bennett's chinchilla rat,Rodentia,Abrocoma bennettii,112,56,,\cite[\#66-39]{www.brainmuseum.org},,,,,,,,,,Bennett's chinchilla rat\cite[\#66-39]{www.brainmuseum.org},0.6666666666666666,0.5,2.1,1.05
10.1111/ahe.12501,6.0,,,,Screenshot 2023-08-16 at 10.23.24 PM,1,Pygmy anteater,Pilosa,Cyclopes didactylus,755,332,,\cite[Fig.~6]{10.1111/ahe.12501},,,,,,,,,,Pygmy anteater\cite[Fig.~6]{10.1111/ahe.12501},0.7580321285140563,0.5685240963855422,2.274096385542169,1.1370481927710845
www.brainmuseum.org,,61-193,,,Tarsier6clr,1,Philippine tarsier,Primates,Carlito syrichta,168,72,,\cite[\#61-193]{www.brainmuseum.org},,,,,,,,,,Philippine tarsier\cite[\#61-193]{www.brainmuseum.org},0.7777777777777777,0.5833333333333333,2.333333333333333,1.1666666666666663
www.brainmuseum.org,,65-103,,,chinchilla651036clr,1,Long-tailed chinchilla,Rodentia,Chinchilla lanigera,180,74,,\cite[\#65-103]{www.brainmuseum.org},,,,,,,,,,Long-tailed chinchilla\cite[\#65-103]{www.brainmuseum.org},0.8108108108108109,0.6081081081081081,2.4324324324324325,1.2162162162162162
10.1111/ahe.12501,5.0,,,,Screenshot 2023-08-16 at 10.07.03 PM,1,Nine-banded armadillo,Cingulata,Dasypus novemcinctus,951,390,,\cite[Fig.~5]{10.1111/ahe.12501},,,,,,,,,,Nine-banded armadillo\cite[Fig.~5]{10.1111/ahe.12501},0.8128205128205129,0.6096153846153847,2.4384615384615387,1.2192307692307691
www.brainmuseum.org,,64-103,1.31,2.62,Mountbeaver6clr,1,Mountain beaver,Rodentia,Aplodontia rufa,120,50,,\cite[\#64-103]{www.brainmuseum.org},,,,,,,,,,Mountain beaver\cite[\#64-103]{www.brainmuseum.org},0.7999999999999999,0.6,2.62,1.31
www.brainmuseum.org,,60-144,1.32,2.64,Greysquirrel6clr,1,Eastern gray squirrel,Rodentia,Sciurus carolinensis,136,48,,\cite[\#60-144]{www.brainmuseum.org},,,,,,,,,,Eastern gray squirrel\cite[\#60-144]{www.brainmuseum.org},0.9444444444444444,0.7083333333333333,2.64,1.32
www.brainmuseum.org,,64-29,,,brshtlposm64029_6,1,Common brushtail possum,Diprotodontia,Trichosurus vulpecula,146,53,,\cite[\#64-29]{www.brainmuseum.org},,,,,,,,,,Common brushtail possum\cite[\#64-29]{www.brainmuseum.org},0.9182389937106916,0.6886792452830188,2.754716981132076,1.3773584905660377
www.brainmuseum.org,,73-211,,,Domesticrabbit631596clr,1,European (domestic) rabbit,Lagomorpha,Oryctolagus cuniculus,132,46,,\cite[\#73-211]{www.brainmuseum.org},,,,,,,,,,European (domestic) rabbit\cite[\#73-211]{www.brainmuseum.org},0.9565217391304348,0.717391304347826,2.869565217391304,1.434782608695652
www.brainmuseum.org,,61-770,,,Woodchuck6clr,1,Woodchuck (groundhog),Rodentia,Marmota monax,120,40,,\cite[\#61-770]{www.brainmuseum.org},,,,,,,,,,Woodchuck (groundhog)\cite[\#61-770]{www.brainmuseum.org},1.0,0.75,3.0,1.5


==> brain_samples/brains_to_calculate_GS1.csv <==
Doi,Figure number,Sample number,Gyral size NQ,Brain size NQ,Name1,Scientific name,Order,Whole brain image name,Scale(cm),Manually measured scale,Manually measured brain,Manually measured gyri,Method,Unnamed: 14,Unnamed: 15,Unnamed: 16,Unnamed: 17,Unnamed: 18,Unnamed: 19,Reference,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
www.brainmuseum.org,,62-250,0.95,9.8,Polar bear,Ursus maritimus,Carnivora,pbearpanel6,1.0,13,127,12,1,2.0,2.0,2.0,2.0,2.0,2.0,,,,,,,,,,,www.brainmuseum.org,0.9230769230769232,0.6923076923076923,9.76923076923077,0.9230769230769232
10.1002/ar.23991,2.0,,0.85,18.0,Sperm whale,Physeter macrocephalus,Cetacea,Screenshot 2023-08-12 at 8.53.43 AM,5.0,340,1200,60,1,2.0,2.0,2.0,2.0,2.0,2.0,,,,,,,,,,,10.1002/ar.23991,0.8823529411764706,0.6617647058823529,17.647058823529413,0.8823529411764706
10.3389/fnana.2011.00029,7.0,,1.15,11.0,Brown bear,Ursus arctos ,Carnivora,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,469,45,1,,,,,,,,,,,,,,,,,10.3389/fnana.2011.00029,1.0465116279069768,0.7848837209302326,10.906976744186046,1.0465116279069768
10.1002/cne.24188,10.0,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-24 at 3.01.58 PM,1.0,84,1039,80,1,,,,,,,,,,,,,,,,,10.1002/cne.24188,0.9523809523809524,0.7142857142857142,12.36904761904762,0.9523809523809524
10.3389/fnana.2011.00029,7.0,,0.85,6.8,Mandrill,Mandrillus sphinx ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,292,30,1,,,,,,,,,,,,,,,,,10.3389/fnana.2011.00029,0.6976744186046512,0.5232558139534884,6.790697674418604,0.6976744186046512
10.3389/fnana.2011.00029,7.0,,0.85,7.9,Lion,Panthera leo,Carnivora,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,341,30,1,2.0,2.0,2.0,2.0,2.0,2.0,,,,,,,,,,,10.3389/fnana.2011.00029,0.6976744186046512,0.5232558139534884,7.930232558139535,0.6976744186046512
10.1002/cne.24188,9.0,,0.75,12.5,Northern elephant seal,Mirounga angustirostris,Carnivora,Screenshot 2023-08-24 at 2.53.28 PM,1.0,143,1955,100,1,,,,,,,,,,,,,,,,,10.1002/cne.24188,0.6993006993006993,0.5244755244755245,13.671328671328672,0.6993006993006993
www.brainmuseum.org,,61-515,,,Harbor seal,Phoca vitulina,Carnivora,Harborseal6clr,1.0,16,144,11,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.6875,0.515625,9.0,0.6875
10.3389/fnana.2011.00029,7.0,,,,Greater kudu,Tragelaphus strepsiceros,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5.0,222,300,20,1,,,,,,,,,,,,,,,,,10.3389/fnana.2011.00029,0.4504504504504504,0.3378378378378378,6.756756756756756,0.4504504504504504
10.1002/cne.25461,7.0,,,,Domestic pig,Sus scrofa domesticus ,Artiodactyla,Screenshot 2023-08-26 at 11.22.03 PM,1.0,152,900,100,1,,,,,,,,,,,,,,,,,10.1002/cne.25461,0.6578947368421052,0.4934210526315788,5.921052631578947,0.6578947368421052
10.1002/cne.25461,7.0,,,,Wild boar,Sus scrofa,Artiodactyla,Screenshot 2023-08-26 at 11.22.03 PM,1.0,152,1000,100,1,,,,,,,,,,,,,,,,,10.1002/cne.25461,0.6578947368421052,0.4934210526315788,6.578947368421052,0.6578947368421052
10.1002/cne.23817,1.0,,,,African elephant,Loxodonta africana,Proboscidea,Screenshot 2023-08-26 at 11.03.32 PM,5.0,117,500,20,1,,,,,,,,,,,,,,,,,10.1002/cne.23817,0.8547008547008548,0.6410256410256411,21.36752136752137,0.8547008547008548
10.3389/fnana.2020.00055,1.0,,,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-26 at 10.44.34 PM,1.0,66,895,70,1,,,,,,,,,,,,,,,,,10.3389/fnana.2020.00055,1.0606060606060606,0.7954545454545454,13.56060606060606,1.0606060606060606
10.1002/cne.900840102,3.0,,,,Giant panda,Ailuropoda melanoleuca,Carnivora,Screenshot 2023-08-26 at 10.28.17 PM,2.54,224,730,80,1,,,,,,,,,,,,,,,,,10.1002/cne.900840102,0.9071428571428573,0.6803571428571429,8.277678571428572,0.9071428571428573
10.1371/journal.pone.0154580,1.0,,,,Cattle,Bos taurus,Artiodactyla,Screenshot 2023-08-26 at 10.15.03 PM,3.0,260,856,60,1,,,,,,,,,,,,,,,,,10.1371/journal.pone.0154580,0.6923076923076923,0.5192307692307692,9.876923076923076,0.6923076923076923
10.1159/000356527,1.0,,,11.5,Horse,Equus caballus,Perissodactyla,Screenshot 2023-08-26 at 10.02.58 PM,3.0,268,1195,70,1,,,,,,,,,,,,,,,,,10.1159/000356527,0.7835820895522387,0.5876865671641791,13.37686567164179,0.7835820895522387
10.1016/S0165-02700200182-6,4.0,,0.85,,Minke whale,Balaenoptera acutorostrata,Cetacea,Screenshot 2023-08-25 at 5.08.45 PM,4.7,237,1266,33,1,,,,,,,,,,,,,,,,,10.1016/S0165-02700200182-6,0.6544303797468354,0.4908227848101265,25.10632911392405,0.6544303797468354
10.1007/s00429-014-0860-3,1.0,,,,Humpback whale,Megaptera novaeangliae,Cetacea,Screenshot 2023-08-25 at 4.49.07 PM,5.0,130,468,25,1,,,,,,,,,,,,,,,,,10.1007/s00429-014-0860-3,0.9615384615384616,0.7211538461538461,18.0,0.9615384615384616
10.1016/j.brainresbull.2006.03.016,7.0,,,,Asian elephant,Elephas maximus,Proboscidea,Screenshot 2023-08-25 at 11.30.01 AM,3.0,103,834,43,1,,,,,,,,,,,,,,,,,10.1016/j.brainresbull.2006.03.016,1.2524271844660195,0.9393203883495148,24.29126213592233,1.2524271844660195
10.1016/j.brainresbull.2006.03.016,5.0,,1.25,,Asian elephant,Elephas maximus,Proboscidea,Screenshot 2023-08-25 at 11.38.24 AM,3.0,45,343,20,1,,,,,,,,,,,,,,,,,10.1016/j.brainresbull.2006.03.016,1.3333333333333333,1.0,22.866666666666667,1.3333333333333333
10.1002/ar.22875,1.0,,,,Pygmy hippopotamus,Hexaprotodon liberiensis,Artiodactyla,Screenshot 2023-08-24 at 3.53.58 PM,5.0,338,608,50,1,,,,,,,,,,,,,,,,,10.1002/ar.22875,0.7396449704142012,0.5547337278106509,8.994082840236686,0.7396449704142012
10.1002/ar.23593,1.0,,0.86,,Giraffe,Giraffa camelopardalis,Artiodactyla,Screenshot 2023-08-24 at 3.21.36 PM,5.0,311,900,47,1,,,,,,,,,,,,,,,,,10.1002/ar.23593,0.7556270096463023,0.5667202572347267,14.469453376205786,0.7556270096463023
10.1002/ar.10183,1.0,,,,Beluga whale,Delphinapterus leucas,Cetacea,Screenshot 2023-08-24 at 10.37.25 AM,5.0,351,1312,40,1,,,,,,,,,,,,,,,,,10.1002/ar.10183,0.5698005698005698,0.4273504273504274,18.68945868945869,0.5698005698005698
Camelus,2.0,,,,Bactrian camel,Camelus bactrianus,Artiodactyla,Screenshot 2023-08-24 at 9.18.52 AM,3.0,274,949,58,1,,,,,,,,,,,,,,,,,Camelus,0.635036496350365,0.4762773722627737,10.39051094890511,0.635036496350365
10.1002/ar.20937,1.0,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-23 at 11.13.12 PM,1.0,100,953,68,1,,,,,,,,,,,,,,,,,10.1002/ar.20937,0.68,0.51,9.53,0.68
10.1002/ar.a.20256,2.0,,0.95,,Bornean orangutan,Pongo pygmaeus ,Primates,Screenshot 2023-08-23 at 10.36.08 PM,1.0,127,1443,100,1,,,,,,,,,,,,,,,,,10.1002/ar.a.20256,0.7874015748031495,0.5905511811023622,11.362204724409448,0.7874015748031495
10.1002/ar.a.20256,1.0,,0.85,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-23 at 10.25.05 PM,1.0,119,1353,95,1,,,,,,,,,,,,,,,,,10.1002/ar.a.20256,0.7983193277310924,0.5987394957983193,11.369747899159664,0.7983193277310924
10.3389/fnana.2019.00079,1.0,,,,Brown bear,Ursus arctos,Carnivora,Screenshot 2023-08-23 at 5.35.24 PM,2.0,112,549,60,1,,,,,,,,,,,,,,,,,10.3389/fnana.2019.00079,1.0714285714285714,0.8035714285714286,9.803571428571429,1.0714285714285714
10.1002/cne.903110109,1.0,,,,Hamadryas baboon,Papio hamadryas,Primates,Screenshot 2023-08-23 at 3.27.00 PM,2.0,262,1100,100,1,,,,,,,,,,,,,,,,,10.1002/cne.903110109,0.7633587786259541,0.5725190839694656,8.396946564885496,0.7633587786259541
10.3389/fnana.2011.00029,7.0,,,,Cheetah,Acinonyx jubatus,Carnivora,Screenshot 2023-08-19 at 10.49.15 PM,5.0,149,189,18,1,,,,,,,,,,,,,,,,,10.3389/fnana.2011.00029,0.6040268456375839,0.4530201342281879,6.342281879194631,0.6040268456375839
10.1017/S1464793106007019,18.0,,,7.9,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-19 at 10.42.15 PM,1.0,118,987,61,1,,,,,,,,,,,,,,,,,10.1017/S1464793106007019,0.5169491525423728,0.3877118644067796,8.364406779661017,0.5169491525423728
10.1002/ar.23991,2.0,,,,Hippopotamus,Hippopotamus amphibius,Artiodactyla,Screenshot 2023-08-18 at 12.47.11 PM,5.0,127,264,23,1,,,,,,,,,,,,,,,,,10.1002/ar.23991,0.905511811023622,0.6791338582677164,10.393700787401574,0.905511811023622
10.1002/ar.23991,2.0,,,,Pygmy sperm whale,Kogia breviceps,Cetacea,Screenshot 2023-08-18 at 12.47.11 PM,5.0,127,236,19,1,,,,,,,,,,,,,,,,,10.1002/ar.23991,0.7480314960629921,0.5610236220472441,9.291338582677165,0.7480314960629921
10.1002/ajp.20048,1.0,,,,Western lowland gorilla,Gorilla gorilla gorilla,Primates,Screenshot 2023-08-16 at 5.44.29 PM,2.0,73,355,35,1,,,,,,,,,,,,,,,,,10.1002/ajp.20048,0.958904109589041,0.7191780821917808,9.726027397260273,0.958904109589041
10.1111/ahe.12501,6.0,,,,Collared anteater,Tamandua tetradactyla,Pilosa,Screenshot 2023-08-16 at 10.29.44 PM,1.0,260,456,121,1,,,,,,,,,,,,,,,,,10.1111/ahe.12501,0.4653846153846154,0.3490384615384615,1.7538461538461538,0.4653846153846154
10.1111/ahe.12501,6.0,,,,Giant anteater,Myrmecophaga tridactyla,Pilosa,Screenshot 2023-08-16 at 10.31.54 PM,1.0,203,527,85,1,,,,,,,,,,,,,,,,,10.1111/ahe.12501,0.4187192118226601,0.314039408866995,2.5960591133004924,0.4187192118226601
10.1111/ahe.12501,1.0,,,,Linnaeus's two-toed sloth,Choloepus didactylus,Pilosa,Screenshot 2023-08-16 at 9.58.03 PM,2.0,384,745,106,1,,,,,,,,,,,,,,,,,10.1111/ahe.12501,0.5520833333333333,0.4140624999999999,3.880208333333333,0.5520833333333333
10.1111/ahe.12501,4.0,,,,Brown-throated sloth,Bradypus variegatus,Pilosa,Screenshot 2023-08-16 at 10.02.51 PM,1.0,236,765,125,1,,,,,,,,,,,,,,,,,10.1111/ahe.12501,0.5296610169491526,0.3972457627118644,3.2415254237288136,0.5296610169491526
10.1002/cne.24999,3.0,,,,African wild dog,Lycaon pictus,Carnivora,Screenshot 2023-08-16 at 5.30.07 PM,1.0,85,543,53,1,,,,,,,,,,,,,,,,,10.1002/cne.24999,0.6235294117647059,0.4676470588235294,6.388235294117647,0.6235294117647059
10.1002/ar.20407,2.0,,1.15,,Humpback whale,Megaptera novaeangliae,Cetacea,Screenshot 2023-08-15 at 2.30.01 PM,2.0,40,521,26,1,,,,,,,,,,,,,,,,,10.1002/ar.20407,1.3,0.975,26.05,1.3
10.3389/fnana.2011.00029,7.0,,,,Goat,Capra aegagrus hircus,Artiodactyla,Screenshot 2023-08-15 at 4.05.56 PM,5.0,223,230,19,1,,,,,,,,,,,,,,,,,10.3389/fnana.2011.00029,0.4260089686098654,0.3195067264573991,5.156950672645739,0.4260089686098654
10.3389/fnana.2011.00029,7.0,,,,Mouflon,Ovis orientalis,Artiodactyla,Screenshot 2023-08-15 at 1.24.56 PM,5.0,289,367,34,1,,,,,,,,,,,,,,,,,10.3389/fnana.2011.00029,0.5882352941176471,0.4411764705882353,6.349480968858132,0.5882352941176471
10.1159/000063731,2.0,,,,Bottlenose dolphin,Tursiops truncatus,Cetacea,Screenshot 2023-08-15 at 12.01.04 PM,1.0,74,820,42,1,,,,,,,,,,,,,,,,,10.1159/000063731,0.5675675675675675,0.4256756756756756,11.081081081081082,0.5675675675675675
www.brainmuseum.org,,62-635,,,Rock hyrax,Procavia capensis,Hyracoidea,Rockhyrax6clr,1.0,40,120,20,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5,0.375,3.0,0.5
www.brainmuseum.org,,67-29,,,Giant anteater,Myrmecophaga tridactyla,Pilosa,Giantanteat6clr,1.0,19,97,18,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.9473684210526316,0.7105263157894737,5.105263157894736,0.9473684210526316
www.brainmuseum.org,,61-93,,,Collared anteater,Tamandua tetradactyla,Pilosa,Collaredanteater6clr,1.0,33,112,23,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.696969696969697,0.5227272727272727,3.393939393939394,0.696969696969697
www.brainmuseum.org,,63-271,,,Philippine flying lemur,Cynocephalus volans,Dermoptera,Flyinglemur6clr,1.0,47,111,19,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.4042553191489361,0.3031914893617021,2.361702127659574,0.4042553191489361
www.brainmuseum.org,,64-69,0.75,,Mongoose lemur,Eulemur mongoz,Primates,Mongooselemur6,1.0,35,121,20,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5714285714285714,0.4285714285714285,3.457142857142857,0.5714285714285714
www.brainmuseum.org,,62-442,,,Ring-tailed lemur,Lemur catta,Primates,Lemurcatta6clr,1.0,40,150,28,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.7000000000000001,0.525,3.75,0.7000000000000001
www.brainmuseum.org,,62-181,0.55,,Slow loris,Nycticebus coucang,Primates,Slowloris6clr,1.0,50,146,25,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5,0.375,2.92,0.5
www.brainmuseum.org,,62-441,,,Potto,Perodicticus potto,Primates,Potto6clr,1.0,40,120,20,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5,0.375,3.0,0.5
www.brainmuseum.org,,62-172,,,Brown greater galago,Otolemur crassicaudatus,Primates,Bigbushbaby6clr,1.0,50,128,24,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.48,0.36,2.56,0.48
www.brainmuseum.org,,70-355,0.65,,Red-bellied titi monkey,Callicebus moloch,Primates,Titimonk6clr,1.0,48,151,23,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.4791666666666666,0.359375,3.145833333333333,0.4791666666666666
www.brainmuseum.org,,63-18,0.65,,Geoffroy's spider monkey,Ateles geoffroyi,Primates,Spidermonk6clr,1.0,26,139,13,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5,0.375,5.346153846153847,0.5
www.brainmuseum.org,,69-307,,,Rhesus monkey,Macaca mulatta,Primates,Rhesusmonk6,1.0,31,157,26,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.8387096774193548,0.629032258064516,5.064516129032258,0.8387096774193548
www.brainmuseum.org,,63-310,,,Mandrill,Mandrillus sphinx,Primates,Mandrill6,1.0,20,133,18,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.9,0.675,6.65,0.9
www.brainmuseum.org,,64-12,,,Guinea baboon,Papio papio,Primates,Guineababoon6clr,1.0,20,143,17,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.8500000000000001,0.6375000000000001,7.15,0.8500000000000001
www.brainmuseum.org,,62-179,,,Northern plains gray langur,Semnopithecus entellus,Primates,Langur6clr,1.0,22,141,18,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.8181818181818182,0.6136363636363636,6.409090909090909,0.8181818181818182
www.brainmuseum.org,,60-142,,,Lar gibbon,Hylobates lar,Primates,60-142gibbonclrlg,1.0,22,115,16,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.7272727272727273,0.5454545454545454,5.227272727272728,0.7272727272727273
www.brainmuseum.org,,81-127,,,Western gorilla,Gorilla gorilla,Primates,gorilla6clr,1.0,20,169,20,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,1.0,0.75,8.450000000000001,1.0
www.brainmuseum.org,,63-307,,,Common chimpanzee,Pan troglodytes,Primates,chimp6sect6,1.0,17,147,16,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.9411764705882352,0.7058823529411764,8.647058823529411,0.9411764705882352
www.brainmuseum.org,,60-206,0.65,5.6,Cougar (puma),Puma concolor,Carnivora,ammtlionpanel6,1.0,20,105,10,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5,0.375,5.25,0.5
www.brainmuseum.org,,62-79,,,Lion,Panthera leo,Carnivora,aflionpanel6,1.0,15,114,15,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,1.0,0.75,7.6,1.0
www.brainmuseum.org,,61-766,,,Yellow mongoose,Cynictis penicillata,Carnivora,Yellowmongoose6clr,1.0,35,94,17,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.4857142857142857,0.3642857142857142,2.685714285714285,0.4857142857142857
www.brainmuseum.org,,63-388,,,Fennec fox,Vulpes zerda,Carnivora,Fennec6clr,1.0,32,112,22,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.6875,0.515625,3.5,0.6875
www.brainmuseum.org,,63-392,,,Red fox,Vulpes vulpes,Carnivora,redfoxpanel6,1.0,27,127,20,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.7407407407407407,0.5555555555555556,4.703703703703703,0.7407407407407407
www.brainmuseum.org,,61-511,,,Northern fur seal,Callorhinus ursinus,Carnivora,Northfursealpanel1,1.0,15,132,8,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5333333333333333,0.4,8.8,0.5333333333333333
www.brainmuseum.org,,69-11,0.65,,Grison,Galictis vittata,Carnivora,Grison6clr,1.0,35,127,18,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5142857142857142,0.3857142857142857,3.628571428571429,0.5142857142857142
www.brainmuseum.org,,63-10,,,Ermine,Mustela erminea,Carnivora,Weasel6clr,1.0,70,118,25,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.3571428571428571,0.2678571428571428,1.6857142857142855,0.3571428571428571
www.brainmuseum.org,,58-323,,,European polecat (ferret),Mustela putorius,Carnivora,Ferret6clr,1.0,37,92,15,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.4054054054054054,0.304054054054054,2.486486486486487,0.4054054054054054
www.brainmuseum.org,,58-324,,,American mink,Neovison vison,Carnivora,Mink6clr,1.0,36,96,16,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.4444444444444444,0.3333333333333333,2.6666666666666665,0.4444444444444444
www.brainmuseum.org,,63-127,,,American badger,Taxidea taxus,Carnivora,Badger6clr,1.0,26,128,15,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.576923076923077,0.4326923076923077,4.923076923076923,0.576923076923077
www.brainmuseum.org,,63-113,,,Striped skunk,Mephitis mephitis,Carnivora,Skunk6clr,1.0,40,105,20,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5,0.375,2.625,0.5
www.brainmuseum.org,,62-113,,,Olingo,Bassaricyon gabbii,Carnivora,Olingo6clr,1.0,37,116,26,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.7027027027027027,0.5270270270270271,3.135135135135135,0.7027027027027027
www.brainmuseum.org,,62-106,,,Ringtail cat,Bassariscus astutus,Carnivora,Ringtailcat6clr,1.0,40,135,24,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.6000000000000001,0.45,3.375,0.6000000000000001
www.brainmuseum.org,,58-360,,,White-nosed coati,Nasua narica,Carnivora,coati6clr,1.0,30,110,15,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5,0.375,3.6666666666666665,0.5
www.brainmuseum.org,,58-365,,,Kinkajou,Potos flavus,Carnivora,Kinkajou6clr,1.0,30,109,23,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.7666666666666666,0.575,3.633333333333333,0.7666666666666666
www.brainmuseum.org,,57-88,,4.3,Raccoon,Procyon lotor,Carnivora,Raccoon6clr,1.0,26,107,12,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.4615384615384615,0.3461538461538461,4.115384615384616,0.4615384615384615
www.brainmuseum.org,,68-312,,,Crab-eating raccoon,Procyon cancrivorus,Carnivora,Crabraccoon6clr,1.0,27,123,15,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5555555555555556,0.4166666666666667,4.555555555555555,0.5555555555555556
www.brainmuseum.org,,60-121,,,Red panda,Ailurus fulgens,Carnivora,Lesserpanda6clr,1.0,30,114,17,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5666666666666667,0.425,3.8,0.5666666666666667
www.brainmuseum.org,,61-98,,,Linnaeus's two-toed sloth,Choloepus didactylus,Pilosa,Twotoesloth6clr,1.0,37,131,20,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5405405405405406,0.4054054054054054,3.540540540540541,0.5405405405405406
10.3389/fnana.2011.00029,7.0,,,,Cat,Felis catus,Carnivora,Screenshot 2023-08-09 at 4.47.48 PM,5.0,145,100,14,1,,,,,,,,,,,,,,,,,10.3389/fnana.2011.00029,0.4827586206896551,0.3620689655172413,3.4482758620689653,0.4827586206896551
www.brainmuseum.org,,60-330,,,Cat,Felis catus,Carnivora,Cat6clr,1.0,34,137,18,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.5294117647058824,0.3970588235294118,4.029411764705882,0.5294117647058824
10.1159/000454797,19.0,,,,Killer whale,Orcinus orca,Cetacea,Screenshot 2023-08-11 at 2.20.10 PM,12.0,773,1685,40,1,,,,,,,,,,,,,,,,,10.1159/000454797,0.6209573091849936,0.4657179818887452,26.157826649417853,0.6209573091849936
10.1159/000454797,19.0,,0.85,,Minke whale,Balaenoptera acutorostrata,Cetacea,Screenshot 2023-08-11 at 2.25.33 PM,12.0,773,1410,42,1,,,,,,,,,,,,,,,,,10.1159/000454797,0.6520051746442432,0.4890038809831824,21.888745148771022,0.6520051746442432
10.1159/000123814,2.0,,0.65,,Capybara,Hydrochoerus hydrochaeris,Rodentia,Screenshot 2023-08-11 at 2.41.22 PM,1.0,130,680,75,1,,,,,,,,,,,,,,,,,10.1159/000123814,0.576923076923077,0.4326923076923077,5.230769230769231,0.576923076923077
10.1002/ar.23991,1.0,,,,Bowhead whale,Balaena mysticetus,Cetacea,Screenshot 2023-08-11 at 2.44.08 PM,5.0,200,1000,57,1,,,,,,,,,,,,,,,,,10.1002/ar.23991,1.425,1.06875,25.0,1.425
www.brainmuseum.org,,64-11,0.55,,Common wombat,Vombatus ursinus,Diprotodontia,Wombat64116clr,1.0,40,123,19,1,,,,,,,,,,,,,,,,,www.brainmuseum.org,0.475,0.35625,3.075,0.475


==> brain_samples/brains_to_calculate_GS1_merged.csv <==
Doi,Figure number,Sample number,Gyral size NQ,Brain size NQ,Name1,Scientific name,Order,Whole brain image name,Scale(cm),Manually measured scale,Manually measured brain,Manually measured gyri,Method,Unnamed: 14,Unnamed: 15,Unnamed: 16,Unnamed: 17,Unnamed: 18,Unnamed: 19,Reference,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
www.brainmuseum.org,,63-10,,,Ermine,Mustela erminea,Carnivora,Weasel6clr,1.0,70,118,25,1,,,,,,,\cite[\#63-10]{www.brainmuseum.org},,,,,,,,,,Ermine\cite[\#63-10]{www.brainmuseum.org},0.3571428571428571,0.2678571428571428,1.6857142857142855,0.3571428571428571
www.brainmuseum.org,,63-271,,,Philippine flying lemur,Cynocephalus volans,Dermoptera,Flyinglemur6clr,1.0,47,111,19,1,,,,,,,\cite[\#63-271]{www.brainmuseum.org},,,,,,,,,,Philippine flying lemur\cite[\#63-271]{www.brainmuseum.org},0.4042553191489361,0.3031914893617021,2.361702127659574,0.4042553191489361
www.brainmuseum.org,,58-323,,,European polecat (ferret),Mustela putorius,Carnivora,Ferret6clr,1.0,37,92,15,1,,,,,,,\cite[\#58-323]{www.brainmuseum.org},,,,,,,,,,European polecat (ferret)\cite[\#58-323]{www.brainmuseum.org},0.4054054054054054,0.304054054054054,2.486486486486487,0.4054054054054054
10.1111/ahe.12501,6.0,,,,Giant anteater,Myrmecophaga tridactyla,Pilosa,Screenshot 2023-08-16 at 10.31.54 PM,1.0,203,527,85,1,,,,,,,\cite[Fig.~6]{10.1111/ahe.12501},,,,,,,,,,Giant anteater\cite[Fig.~6]{10.1111/ahe.12501},0.4187192118226601,0.314039408866995,2.5960591133004924,0.4187192118226601
10.3389/fnana.2011.00029,7.0,,,,Goat,Capra aegagrus hircus,Artiodactyla,Screenshot 2023-08-15 at 4.05.56 PM,5.0,223,230,19,1,,,,,,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,,,,,,,,Goat\cite[Fig.~7]{10.3389/fnana.2011.00029},0.4260089686098654,0.3195067264573991,5.156950672645739,0.4260089686098654
www.brainmuseum.org,,58-324,,,American mink,Neovison vison,Carnivora,Mink6clr,1.0,36,96,16,1,,,,,,,\cite[\#58-324]{www.brainmuseum.org},,,,,,,,,,American mink\cite[\#58-324]{www.brainmuseum.org},0.4444444444444444,0.3333333333333333,2.6666666666666665,0.4444444444444444
10.3389/fnana.2011.00029,7.0,,,,Greater kudu,Tragelaphus strepsiceros,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5.0,222,300,20,1,,,,,,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,,,,,,,,Greater kudu\cite[Fig.~7]{10.3389/fnana.2011.00029},0.4504504504504504,0.3378378378378378,6.756756756756756,0.4504504504504504
www.brainmuseum.org,,57-88,,4.3,Raccoon,Procyon lotor,Carnivora,Raccoon6clr,1.0,26,107,12,1,,,,,,,\cite[\#57-88]{www.brainmuseum.org},,,,,,,,,,Raccoon\cite[\#57-88]{www.brainmuseum.org},0.4615384615384615,0.3461538461538461,4.3,0.4615384615384615
10.1111/ahe.12501,6.0,,,,Collared anteater,Tamandua tetradactyla,Pilosa,Screenshot 2023-08-16 at 10.29.44 PM,1.0,260,456,121,1,,,,,,,\cite[Fig.~6]{10.1111/ahe.12501},,,,,,,,,,Collared anteater\cite[Fig.~6]{10.1111/ahe.12501},0.4653846153846154,0.3490384615384615,1.7538461538461538,0.4653846153846154
www.brainmuseum.org,,62-172,,,Brown greater galago,Otolemur crassicaudatus,Primates,Bigbushbaby6clr,1.0,50,128,24,1,,,,,,,\cite[\#62-172]{www.brainmuseum.org},,,,,,,,,,Brown greater galago\cite[\#62-172]{www.brainmuseum.org},0.48,0.36,2.56,0.48
10.3389/fnana.2011.00029,7.0,,,,Cat,Felis catus,Carnivora,Screenshot 2023-08-09 at 4.47.48 PM,5.0,145,100,14,1,,,,,,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,,,,,,,,Cat\cite[Fig.~7]{10.3389/fnana.2011.00029},0.4827586206896551,0.3620689655172413,3.4482758620689653,0.4827586206896551
www.brainmuseum.org,,61-766,,,Yellow mongoose,Cynictis penicillata,Carnivora,Yellowmongoose6clr,1.0,35,94,17,1,,,,,,,\cite[\#61-766]{www.brainmuseum.org},,,,,,,,,,Yellow mongoose\cite[\#61-766]{www.brainmuseum.org},0.4857142857142857,0.3642857142857142,2.685714285714285,0.4857142857142857
www.brainmuseum.org,,58-360,,,White-nosed coati,Nasua narica,Carnivora,coati6clr,1.0,30,110,15,1,,,,,,,\cite[\#58-360]{www.brainmuseum.org},,,,,,,,,,White-nosed coati\cite[\#58-360]{www.brainmuseum.org},0.5,0.375,3.6666666666666665,0.5
www.brainmuseum.org,,62-635,,,Rock hyrax,Procavia capensis,Hyracoidea,Rockhyrax6clr,1.0,40,120,20,1,,,,,,,\cite[\#62-635]{www.brainmuseum.org},,,,,,,,,,Rock hyrax\cite[\#62-635]{www.brainmuseum.org},0.5,0.375,3.0,0.5
www.brainmuseum.org,,63-113,,,Striped skunk,Mephitis mephitis,Carnivora,Skunk6clr,1.0,40,105,20,1,,,,,,,\cite[\#63-113]{www.brainmuseum.org},,,,,,,,,,Striped skunk\cite[\#63-113]{www.brainmuseum.org},0.5,0.375,2.625,0.5
www.brainmuseum.org,,62-441,,,Potto,Perodicticus potto,Primates,Potto6clr,1.0,40,120,20,1,,,,,,,\cite[\#62-441]{www.brainmuseum.org},,,,,,,,,,Potto\cite[\#62-441]{www.brainmuseum.org},0.5,0.375,3.0,0.5
10.1017/S1464793106007019,18.0,,,7.9,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-19 at 10.42.15 PM,1.0,118,987,61,1,,,,,,,\cite[Fig.~18]{10.1017/S1464793106007019},,,,,,,,,,California sea lion\cite[Fig.~18]{10.1017/S1464793106007019},0.5169491525423728,0.3877118644067796,7.9,0.5169491525423728
www.brainmuseum.org,,60-330,,,Cat,Felis catus,Carnivora,Cat6clr,1.0,34,137,18,1,,,,,,,\cite[\#60-330]{www.brainmuseum.org},,,,,,,,,,Cat\cite[\#60-330]{www.brainmuseum.org},0.5294117647058824,0.3970588235294118,4.029411764705882,0.5294117647058824
10.1111/ahe.12501,4.0,,,,Brown-throated sloth,Bradypus variegatus,Pilosa,Screenshot 2023-08-16 at 10.02.51 PM,1.0,236,765,125,1,,,,,,,\cite[Fig.~4]{10.1111/ahe.12501},,,,,,,,,,Brown-throated sloth\cite[Fig.~4]{10.1111/ahe.12501},0.5296610169491526,0.3972457627118644,3.2415254237288136,0.5296610169491526
www.brainmuseum.org,,61-511,,,Northern fur seal,Callorhinus ursinus,Carnivora,Northfursealpanel1,1.0,15,132,8,1,,,,,,,\cite[\#61-511]{www.brainmuseum.org},,,,,,,,,,Northern fur seal\cite[\#61-511]{www.brainmuseum.org},0.5333333333333333,0.4,8.8,0.5333333333333333
www.brainmuseum.org,,61-98,,,Linnaeus's two-toed sloth,Choloepus didactylus,Pilosa,Twotoesloth6clr,1.0,37,131,20,1,,,,,,,\cite[\#61-98]{www.brainmuseum.org},,,,,,,,,,Linnaeus's two-toed sloth\cite[\#61-98]{www.brainmuseum.org},0.5405405405405406,0.4054054054054054,3.540540540540541,0.5405405405405406
www.brainmuseum.org,,62-181,0.55,,Slow loris,Nycticebus coucang,Primates,Slowloris6clr,1.0,50,146,25,1,,,,,,,\cite[\#62-181]{www.brainmuseum.org},,,,,,,,,,Slow loris\cite[\#62-181]{www.brainmuseum.org},0.5,0.375,2.92,0.55
www.brainmuseum.org,,64-11,0.55,,Common wombat,Vombatus ursinus,Diprotodontia,Wombat64116clr,1.0,40,123,19,1,,,,,,,\cite[\#64-11]{www.brainmuseum.org},,,,,,,,,,Common wombat\cite[\#64-11]{www.brainmuseum.org},0.475,0.35625,3.075,0.55
10.1111/ahe.12501,1.0,,,,Linnaeus's two-toed sloth,Choloepus didactylus,Pilosa,Screenshot 2023-08-16 at 9.58.03 PM,2.0,384,745,106,1,,,,,,,\cite[Fig.~1]{10.1111/ahe.12501},,,,,,,,,,Linnaeus's two-toed sloth\cite[Fig.~1]{10.1111/ahe.12501},0.5520833333333333,0.4140624999999999,3.880208333333333,0.5520833333333333
www.brainmuseum.org,,68-312,,,Crab-eating raccoon,Procyon cancrivorus,Carnivora,Crabraccoon6clr,1.0,27,123,15,1,,,,,,,\cite[\#68-312]{www.brainmuseum.org},,,,,,,,,,Crab-eating raccoon\cite[\#68-312]{www.brainmuseum.org},0.5555555555555556,0.4166666666666667,4.555555555555555,0.5555555555555556
www.brainmuseum.org,,60-121,,,Red panda,Ailurus fulgens,Carnivora,Lesserpanda6clr,1.0,30,114,17,1,,,,,,,\cite[\#60-121]{www.brainmuseum.org},,,,,,,,,,Red panda\cite[\#60-121]{www.brainmuseum.org},0.5666666666666667,0.425,3.8,0.5666666666666667
10.1159/000063731,2.0,,,,Bottlenose dolphin,Tursiops truncatus,Cetacea,Screenshot 2023-08-15 at 12.01.04 PM,1.0,74,820,42,1,,,,,,,\cite[Fig.~2]{10.1159/000063731},,,,,,,,,,Bottlenose dolphin\cite[Fig.~2]{10.1159/000063731},0.5675675675675675,0.4256756756756756,11.081081081081082,0.5675675675675675
10.1002/ar.10183,1.0,,,,Beluga whale,Delphinapterus leucas,Cetacea,Screenshot 2023-08-24 at 10.37.25 AM,5.0,351,1312,40,1,,,,,,,\cite[Fig.~1]{10.1002/ar.10183},,,,,,,,,,Beluga whale\cite[Fig.~1]{10.1002/ar.10183},0.5698005698005698,0.4273504273504274,18.68945868945869,0.5698005698005698
www.brainmuseum.org,,63-127,,,American badger,Taxidea taxus,Carnivora,Badger6clr,1.0,26,128,15,1,,,,,,,\cite[\#63-127]{www.brainmuseum.org},,,,,,,,,,American badger\cite[\#63-127]{www.brainmuseum.org},0.576923076923077,0.4326923076923077,4.923076923076923,0.576923076923077
10.3389/fnana.2011.00029,7.0,,,,Mouflon,Ovis orientalis,Artiodactyla,Screenshot 2023-08-15 at 1.24.56 PM,5.0,289,367,34,1,,,,,,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,,,,,,,,Mouflon\cite[Fig.~7]{10.3389/fnana.2011.00029},0.5882352941176471,0.4411764705882353,6.349480968858132,0.5882352941176471
www.brainmuseum.org,,62-106,,,Ringtail cat,Bassariscus astutus,Carnivora,Ringtailcat6clr,1.0,40,135,24,1,,,,,,,\cite[\#62-106]{www.brainmuseum.org},,,,,,,,,,Ringtail cat\cite[\#62-106]{www.brainmuseum.org},0.6000000000000001,0.45,3.375,0.6000000000000001
10.3389/fnana.2011.00029,7.0,,,,Cheetah,Acinonyx jubatus,Carnivora,Screenshot 2023-08-19 at 10.49.15 PM,5.0,149,189,18,1,,,,,,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,,,,,,,,Cheetah\cite[Fig.~7]{10.3389/fnana.2011.00029},0.6040268456375839,0.4530201342281879,6.342281879194631,0.6040268456375839
10.1159/000454797,19.0,,,,Killer whale,Orcinus orca,Cetacea,Screenshot 2023-08-11 at 2.20.10 PM,12.0,773,1685,40,1,,,,,,,\cite[Fig.~19]{10.1159/000454797},,,,,,,,,,Killer whale\cite[Fig.~19]{10.1159/000454797},0.6209573091849936,0.4657179818887452,26.157826649417853,0.6209573091849936
10.1002/cne.24999,3.0,,,,African wild dog,Lycaon pictus,Carnivora,Screenshot 2023-08-16 at 5.30.07 PM,1.0,85,543,53,1,,,,,,,\cite[Fig.~3]{10.1002/cne.24999},,,,,,,,,,African wild dog\cite[Fig.~3]{10.1002/cne.24999},0.6235294117647059,0.4676470588235294,6.388235294117647,0.6235294117647059
Camelus,2.0,,,,Bactrian camel,Camelus bactrianus,Artiodactyla,Screenshot 2023-08-24 at 9.18.52 AM,3.0,274,949,58,1,,,,,,,\cite[Fig.~2]{Camelus},,,,,,,,,,Bactrian camel\cite[Fig.~2]{Camelus},0.635036496350365,0.4762773722627737,10.39051094890511,0.635036496350365
www.brainmuseum.org,,70-355,0.65,,Red-bellied titi monkey,Callicebus moloch,Primates,Titimonk6clr,1.0,48,151,23,1,,,,,,,\cite[\#70-355]{www.brainmuseum.org},,,,,,,,,,Red-bellied titi monkey\cite[\#70-355]{www.brainmuseum.org},0.4791666666666666,0.359375,3.145833333333333,0.65
www.brainmuseum.org,,69-11,0.65,,Grison,Galictis vittata,Carnivora,Grison6clr,1.0,35,127,18,1,,,,,,,\cite[\#69-11]{www.brainmuseum.org},,,,,,,,,,Grison\cite[\#69-11]{www.brainmuseum.org},0.5142857142857142,0.3857142857142857,3.628571428571429,0.65
www.brainmuseum.org,,60-206,0.65,5.6,Cougar (puma),Puma concolor,Carnivora,ammtlionpanel6,1.0,20,105,10,1,,,,,,,\cite[\#60-206]{www.brainmuseum.org},,,,,,,,,,Cougar (puma)\cite[\#60-206]{www.brainmuseum.org},0.5,0.375,5.6,0.65
10.1159/000123814,2.0,,0.65,,Capybara,Hydrochoerus hydrochaeris,Rodentia,Screenshot 2023-08-11 at 2.41.22 PM,1.0,130,680,75,1,,,,,,,\cite[Fig.~2]{10.1159/000123814},,,,,,,,,,Capybara\cite[Fig.~2]{10.1159/000123814},0.576923076923077,0.4326923076923077,5.230769230769231,0.65
www.brainmuseum.org,,63-18,0.65,,Geoffroy's spider monkey,Ateles geoffroyi,Primates,Spidermonk6clr,1.0,26,139,13,1,,,,,,,\cite[\#63-18]{www.brainmuseum.org},,,,,,,,,,Geoffroy's spider monkey\cite[\#63-18]{www.brainmuseum.org},0.5,0.375,5.346153846153847,0.65
10.1002/cne.25461,7.0,,,,Wild boar,Sus scrofa,Artiodactyla,Screenshot 2023-08-26 at 11.22.03 PM,1.0,152,1000,100,1,,,,,,,\cite[Fig.~7]{10.1002/cne.25461},,,,,,,,,,Wild boar\cite[Fig.~7]{10.1002/cne.25461},0.6578947368421052,0.4934210526315788,6.578947368421052,0.6578947368421052
10.1002/cne.25461,7.0,,,,Domestic pig,Sus scrofa domesticus ,Artiodactyla,Screenshot 2023-08-26 at 11.22.03 PM,1.0,152,900,100,1,,,,,,,\cite[Fig.~7]{10.1002/cne.25461},,,,,,,,,,Domestic pig\cite[Fig.~7]{10.1002/cne.25461},0.6578947368421052,0.4934210526315788,5.921052631578947,0.6578947368421052
10.1002/ar.20937,1.0,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-23 at 11.13.12 PM,1.0,100,953,68,1,,,,,,,\cite[Fig.~1]{10.1002/ar.20937},,,,,,,,,,California sea lion\cite[Fig.~1]{10.1002/ar.20937},0.68,0.51,9.53,0.68
www.brainmuseum.org,,63-388,,,Fennec fox,Vulpes zerda,Carnivora,Fennec6clr,1.0,32,112,22,1,,,,,,,\cite[\#63-388]{www.brainmuseum.org},,,,,,,,,,Fennec fox\cite[\#63-388]{www.brainmuseum.org},0.6875,0.515625,3.5,0.6875
www.brainmuseum.org,,61-515,,,Harbor seal,Phoca vitulina,Carnivora,Harborseal6clr,1.0,16,144,11,1,,,,,,,\cite[\#61-515]{www.brainmuseum.org},,,,,,,,,,Harbor seal\cite[\#61-515]{www.brainmuseum.org},0.6875,0.515625,9.0,0.6875
10.1371/journal.pone.0154580,1.0,,,,Cattle,Bos taurus,Artiodactyla,Screenshot 2023-08-26 at 10.15.03 PM,3.0,260,856,60,1,,,,,,,\cite[Fig.~1]{10.1371/journal.pone.0154580},,,,,,,,,,Cattle\cite[Fig.~1]{10.1371/journal.pone.0154580},0.6923076923076923,0.5192307692307692,9.876923076923076,0.6923076923076923
www.brainmuseum.org,,61-93,,,Collared anteater,Tamandua tetradactyla,Pilosa,Collaredanteater6clr,1.0,33,112,23,1,,,,,,,\cite[\#61-93]{www.brainmuseum.org},,,,,,,,,,Collared anteater\cite[\#61-93]{www.brainmuseum.org},0.696969696969697,0.5227272727272727,3.393939393939394,0.696969696969697
www.brainmuseum.org,,62-442,,,Ring-tailed lemur,Lemur catta,Primates,Lemurcatta6clr,1.0,40,150,28,1,,,,,,,\cite[\#62-442]{www.brainmuseum.org},,,,,,,,,,Ring-tailed lemur\cite[\#62-442]{www.brainmuseum.org},0.7000000000000001,0.525,3.75,0.7000000000000001
www.brainmuseum.org,,62-113,,,Olingo,Bassaricyon gabbii,Carnivora,Olingo6clr,1.0,37,116,26,1,,,,,,,\cite[\#62-113]{www.brainmuseum.org},,,,,,,,,,Olingo\cite[\#62-113]{www.brainmuseum.org},0.7027027027027027,0.5270270270270271,3.135135135135135,0.7027027027027027
www.brainmuseum.org,,60-142,,,Lar gibbon,Hylobates lar,Primates,60-142gibbonclrlg,1.0,22,115,16,1,,,,,,,\cite[\#60-142]{www.brainmuseum.org},,,,,,,,,,Lar gibbon\cite[\#60-142]{www.brainmuseum.org},0.7272727272727273,0.5454545454545454,5.227272727272728,0.7272727272727273
10.1002/ar.22875,1.0,,,,Pygmy hippopotamus,Hexaprotodon liberiensis,Artiodactyla,Screenshot 2023-08-24 at 3.53.58 PM,5.0,338,608,50,1,,,,,,,\cite[Fig.~1]{10.1002/ar.22875},,,,,,,,,,Pygmy hippopotamus\cite[Fig.~1]{10.1002/ar.22875},0.7396449704142012,0.5547337278106509,8.994082840236686,0.7396449704142012
www.brainmuseum.org,,63-392,,,Red fox,Vulpes vulpes,Carnivora,redfoxpanel6,1.0,27,127,20,1,,,,,,,\cite[\#63-392]{www.brainmuseum.org},,,,,,,,,,Red fox\cite[\#63-392]{www.brainmuseum.org},0.7407407407407407,0.5555555555555556,4.703703703703703,0.7407407407407407
10.1002/ar.23991,2.0,,,,Pygmy sperm whale,Kogia breviceps,Cetacea,Screenshot 2023-08-18 at 12.47.11 PM,5.0,127,236,19,1,,,,,,,\cite[Fig.~2]{10.1002/ar.23991},,,,,,,,,,Pygmy sperm whale\cite[Fig.~2]{10.1002/ar.23991},0.7480314960629921,0.5610236220472441,9.291338582677165,0.7480314960629921
www.brainmuseum.org,,64-69,0.75,,Mongoose lemur,Eulemur mongoz,Primates,Mongooselemur6,1.0,35,121,20,1,,,,,,,\cite[\#64-69]{www.brainmuseum.org},,,,,,,,,,Mongoose lemur\cite[\#64-69]{www.brainmuseum.org},0.5714285714285714,0.4285714285714285,3.457142857142857,0.75
10.1002/cne.24188,9.0,,0.75,12.5,Northern elephant seal,Mirounga angustirostris,Carnivora,Screenshot 2023-08-24 at 2.53.28 PM,1.0,143,1955,100,1,,,,,,,\cite[Fig.~9]{10.1002/cne.24188},,,,,,,,,,Northern elephant seal\cite[Fig.~9]{10.1002/cne.24188},0.6993006993006993,0.5244755244755245,12.5,0.75
10.1002/cne.903110109,1.0,,,,Hamadryas baboon,Papio hamadryas,Primates,Screenshot 2023-08-23 at 3.27.00 PM,2.0,262,1100,100,1,,,,,,,\cite[Fig.~1]{10.1002/cne.903110109},,,,,,,,,,Hamadryas baboon\cite[Fig.~1]{10.1002/cne.903110109},0.7633587786259541,0.5725190839694656,8.396946564885496,0.7633587786259541
www.brainmuseum.org,,58-365,,,Kinkajou,Potos flavus,Carnivora,Kinkajou6clr,1.0,30,109,23,1,,,,,,,\cite[\#58-365]{www.brainmuseum.org},,,,,,,,,,Kinkajou\cite[\#58-365]{www.brainmuseum.org},0.7666666666666666,0.575,3.633333333333333,0.7666666666666666
10.1159/000356527,1.0,,,11.5,Horse,Equus caballus,Perissodactyla,Screenshot 2023-08-26 at 10.02.58 PM,3.0,268,1195,70,1,,,,,,,\cite[Fig.~1]{10.1159/000356527},,,,,,,,,,Horse\cite[Fig.~1]{10.1159/000356527},0.7835820895522387,0.5876865671641791,11.5,0.7835820895522387
www.brainmuseum.org,,62-179,,,Northern plains gray langur,Semnopithecus entellus,Primates,Langur6clr,1.0,22,141,18,1,,,,,,,\cite[\#62-179]{www.brainmuseum.org},,,,,,,,,,Northern plains gray langur\cite[\#62-179]{www.brainmuseum.org},0.8181818181818182,0.6136363636363636,6.409090909090909,0.8181818181818182
www.brainmuseum.org,,69-307,,,Rhesus monkey,Macaca mulatta,Primates,Rhesusmonk6,1.0,31,157,26,1,,,,,,,\cite[\#69-307]{www.brainmuseum.org},,,,,,,,,,Rhesus monkey\cite[\#69-307]{www.brainmuseum.org},0.8387096774193548,0.629032258064516,5.064516129032258,0.8387096774193548
10.1002/ar.a.20256,1.0,,0.85,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-23 at 10.25.05 PM,1.0,119,1353,95,1,,,,,,,\cite[Fig.~1]{10.1002/ar.a.20256},,,,,,,,,,Common chimpanzee\cite[Fig.~1]{10.1002/ar.a.20256},0.7983193277310924,0.5987394957983193,11.369747899159664,0.85
10.3389/fnana.2011.00029,7.0,,0.85,7.9,Lion,Panthera leo,Carnivora,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,341,30,1,2.0,2.0,2.0,2.0,2.0,2.0,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,,,,,,,,Lion\cite[Fig.~7]{10.3389/fnana.2011.00029},0.6976744186046512,0.5232558139534884,7.9,0.85
10.3389/fnana.2011.00029,7.0,,0.85,6.8,Mandrill,Mandrillus sphinx ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,292,30,1,,,,,,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,,,,,,,,Mandrill\cite[Fig.~7]{10.3389/fnana.2011.00029},0.6976744186046512,0.5232558139534884,6.8,0.85
10.1159/000454797,19.0,,0.85,,Minke whale,Balaenoptera acutorostrata,Cetacea,Screenshot 2023-08-11 at 2.25.33 PM,12.0,773,1410,42,1,,,,,,,\cite[Fig.~19]{10.1159/000454797},,,,,,,,,,Minke whale\cite[Fig.~19]{10.1159/000454797},0.6520051746442432,0.4890038809831824,21.888745148771022,0.85
10.1016/S0165-02700200182-6,4.0,,0.85,,Minke whale,Balaenoptera acutorostrata,Cetacea,Screenshot 2023-08-25 at 5.08.45 PM,4.7,237,1266,33,1,,,,,,,\cite[Fig.~4]{10.1016/S0165-02700200182-6},,,,,,,,,,Minke whale\cite[Fig.~4]{10.1016/S0165-02700200182-6},0.6544303797468354,0.4908227848101265,25.10632911392405,0.85
10.1002/ar.23991,2.0,,0.85,18.0,Sperm whale,Physeter macrocephalus,Cetacea,Screenshot 2023-08-12 at 8.53.43 AM,5.0,340,1200,60,1,2.0,2.0,2.0,2.0,2.0,2.0,\cite[Fig.~2]{10.1002/ar.23991},,,,,,,,,,Sperm whale\cite[Fig.~2]{10.1002/ar.23991},0.8823529411764706,0.6617647058823529,18.0,0.85
www.brainmuseum.org,,64-12,,,Guinea baboon,Papio papio,Primates,Guineababoon6clr,1.0,20,143,17,1,,,,,,,\cite[\#64-12]{www.brainmuseum.org},,,,,,,,,,Guinea baboon\cite[\#64-12]{www.brainmuseum.org},0.8500000000000001,0.6375000000000001,7.15,0.8500000000000001
10.1002/cne.23817,1.0,,,,African elephant,Loxodonta africana,Proboscidea,Screenshot 2023-08-26 at 11.03.32 PM,5.0,117,500,20,1,,,,,,,\cite[Fig.~1]{10.1002/cne.23817},,,,,,,,,,African elephant\cite[Fig.~1]{10.1002/cne.23817},0.8547008547008548,0.6410256410256411,21.36752136752137,0.8547008547008548
10.1002/ar.23593,1.0,,0.86,,Giraffe,Giraffa camelopardalis,Artiodactyla,Screenshot 2023-08-24 at 3.21.36 PM,5.0,311,900,47,1,,,,,,,\cite[Fig.~1]{10.1002/ar.23593},,,,,,,,,,Giraffe\cite[Fig.~1]{10.1002/ar.23593},0.7556270096463023,0.5667202572347267,14.469453376205786,0.86
www.brainmuseum.org,,63-310,,,Mandrill,Mandrillus sphinx,Primates,Mandrill6,1.0,20,133,18,1,,,,,,,\cite[\#63-310]{www.brainmuseum.org},,,,,,,,,,Mandrill\cite[\#63-310]{www.brainmuseum.org},0.9,0.675,6.65,0.9
10.1002/ar.23991,2.0,,,,Hippopotamus,Hippopotamus amphibius,Artiodactyla,Screenshot 2023-08-18 at 12.47.11 PM,5.0,127,264,23,1,,,,,,,\cite[Fig.~2]{10.1002/ar.23991},,,,,,,,,,Hippopotamus\cite[Fig.~2]{10.1002/ar.23991},0.905511811023622,0.6791338582677164,10.393700787401574,0.905511811023622
10.1002/cne.900840102,3.0,,,,Giant panda,Ailuropoda melanoleuca,Carnivora,Screenshot 2023-08-26 at 10.28.17 PM,2.54,224,730,80,1,,,,,,,\cite[Fig.~3]{10.1002/cne.900840102},,,,,,,,,,Giant panda\cite[Fig.~3]{10.1002/cne.900840102},0.9071428571428573,0.6803571428571429,8.277678571428572,0.9071428571428573
www.brainmuseum.org,,63-307,,,Common chimpanzee,Pan troglodytes,Primates,chimp6sect6,1.0,17,147,16,1,,,,,,,\cite[\#63-307]{www.brainmuseum.org},,,,,,,,,,Common chimpanzee\cite[\#63-307]{www.brainmuseum.org},0.9411764705882352,0.7058823529411764,8.647058823529411,0.9411764705882352
www.brainmuseum.org,,67-29,,,Giant anteater,Myrmecophaga tridactyla,Pilosa,Giantanteat6clr,1.0,19,97,18,1,,,,,,,\cite[\#67-29]{www.brainmuseum.org},,,,,,,,,,Giant anteater\cite[\#67-29]{www.brainmuseum.org},0.9473684210526316,0.7105263157894737,5.105263157894736,0.9473684210526316
www.brainmuseum.org,,62-250,0.95,9.8,Polar bear,Ursus maritimus,Carnivora,pbearpanel6,1.0,13,127,12,1,2.0,2.0,2.0,2.0,2.0,2.0,\cite[\#62-250]{www.brainmuseum.org},,,,,,,,,,Polar bear\cite[\#62-250]{www.brainmuseum.org},0.9230769230769232,0.6923076923076923,9.8,0.95
10.1002/ar.a.20256,2.0,,0.95,,Bornean orangutan,Pongo pygmaeus ,Primates,Screenshot 2023-08-23 at 10.36.08 PM,1.0,127,1443,100,1,,,,,,,\cite[Fig.~2]{10.1002/ar.a.20256},,,,,,,,,,Bornean orangutan\cite[Fig.~2]{10.1002/ar.a.20256},0.7874015748031495,0.5905511811023622,11.362204724409448,0.95
10.1002/cne.24188,10.0,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-24 at 3.01.58 PM,1.0,84,1039,80,1,,,,,,,\cite[Fig.~10]{10.1002/cne.24188},,,,,,,,,,California sea lion\cite[Fig.~10]{10.1002/cne.24188},0.9523809523809524,0.7142857142857142,12.36904761904762,0.9523809523809524
10.1002/ajp.20048,1.0,,,,Western lowland gorilla,Gorilla gorilla gorilla,Primates,Screenshot 2023-08-16 at 5.44.29 PM,2.0,73,355,35,1,,,,,,,\cite[Fig.~1]{10.1002/ajp.20048},,,,,,,,,,Western lowland gorilla\cite[Fig.~1]{10.1002/ajp.20048},0.958904109589041,0.7191780821917808,9.726027397260273,0.958904109589041
10.1007/s00429-014-0860-3,1.0,,,,Humpback whale,Megaptera novaeangliae,Cetacea,Screenshot 2023-08-25 at 4.49.07 PM,5.0,130,468,25,1,,,,,,,\cite[Fig.~1]{10.1007/s00429-014-0860-3},,,,,,,,,,Humpback whale\cite[Fig.~1]{10.1007/s00429-014-0860-3},0.9615384615384616,0.7211538461538461,18.0,0.9615384615384616
www.brainmuseum.org,,81-127,,,Western gorilla,Gorilla gorilla,Primates,gorilla6clr,1.0,20,169,20,1,,,,,,,\cite[\#81-127]{www.brainmuseum.org},,,,,,,,,,Western gorilla\cite[\#81-127]{www.brainmuseum.org},1.0,0.75,8.450000000000001,1.0
www.brainmuseum.org,,62-79,,,Lion,Panthera leo,Carnivora,aflionpanel6,1.0,15,114,15,1,,,,,,,\cite[\#62-79]{www.brainmuseum.org},,,,,,,,,,Lion\cite[\#62-79]{www.brainmuseum.org},1.0,0.75,7.6,1.0
10.3389/fnana.2020.00055,1.0,,,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-26 at 10.44.34 PM,1.0,66,895,70,1,,,,,,,\cite[Fig.~1]{10.3389/fnana.2020.00055},,,,,,,,,,Common chimpanzee\cite[Fig.~1]{10.3389/fnana.2020.00055},1.0606060606060606,0.7954545454545454,13.56060606060606,1.0606060606060606
10.3389/fnana.2019.00079,1.0,,,,Brown bear,Ursus arctos,Carnivora,Screenshot 2023-08-23 at 5.35.24 PM,2.0,112,549,60,1,,,,,,,\cite[Fig.~1]{10.3389/fnana.2019.00079},,,,,,,,,,Brown bear\cite[Fig.~1]{10.3389/fnana.2019.00079},1.0714285714285714,0.8035714285714286,9.803571428571429,1.0714285714285714
10.1002/ar.20407,2.0,,1.15,,Humpback whale,Megaptera novaeangliae,Cetacea,Screenshot 2023-08-15 at 2.30.01 PM,2.0,40,521,26,1,,,,,,,\cite[Fig.~2]{10.1002/ar.20407},,,,,,,,,,Humpback whale\cite[Fig.~2]{10.1002/ar.20407},1.3,0.975,26.05,1.15
10.3389/fnana.2011.00029,7.0,,1.15,11.0,Brown bear,Ursus arctos ,Carnivora,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,469,45,1,,,,,,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,,,,,,,,Brown bear\cite[Fig.~7]{10.3389/fnana.2011.00029},1.0465116279069768,0.7848837209302326,11.0,1.15
10.1016/j.brainresbull.2006.03.016,5.0,,1.25,,Asian elephant,Elephas maximus,Proboscidea,Screenshot 2023-08-25 at 11.38.24 AM,3.0,45,343,20,1,,,,,,,\cite[Fig.~5]{10.1016/j.brainresbull.2006.03.016},,,,,,,,,,Asian elephant\cite[Fig.~5]{10.1016/j.brainresbull.2006.03.016},1.3333333333333333,1.0,22.866666666666667,1.25
10.1016/j.brainresbull.2006.03.016,7.0,,,,Asian elephant,Elephas maximus,Proboscidea,Screenshot 2023-08-25 at 11.30.01 AM,3.0,103,834,43,1,,,,,,,\cite[Fig.~7]{10.1016/j.brainresbull.2006.03.016},,,,,,,,,,Asian elephant\cite[Fig.~7]{10.1016/j.brainresbull.2006.03.016},1.2524271844660195,0.9393203883495148,24.29126213592233,1.2524271844660195
10.1002/ar.23991,1.0,,,,Bowhead whale,Balaena mysticetus,Cetacea,Screenshot 2023-08-11 at 2.44.08 PM,5.0,200,1000,57,1,,,,,,,\cite[Fig.~1]{10.1002/ar.23991},,,,,,,,,,Bowhead whale\cite[Fig.~1]{10.1002/ar.23991},1.425,1.06875,25.0,1.425


==> brain_samples/brains_to_calculate_GS2.csv <==
Doi,Figure number,Sample number,Gyral size NQ,Brain size NQ,Name1,Scientific name,Order,Whole brain image name,Scale(cm),Manually measured scale,Manually measured brain,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Method,Reference,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
10.1002/cne.23984,7.0,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-25 at 5.23.52 PM,1,113,1239,Screenshot 2023-08-25 at 5.32.28 PM,Screenshot 2023-08-25 at 5.32.12 PM,,,,,180.0,2,,123,75.50687746657539,10.1002/cne.23984,0.8185027367650449,0.6138770525737837,10.964601769911503,0.6138770525737837
10.1002/cne.23930,2.0,,,,Hippopotamus,Hippopotamus amphibius,Artiodactyla,Screenshot 2023-08-24 at 11.54.24 AM,2,72,343,Screenshot 2023-08-24 at 11.57.13 AM,Screenshot 2023-08-24 at 11.56.30 AM,,,,,,2,,293,114.02351196289062,10.1002/cne.23930,1.0377566504017348,0.7783174878013012,9.527777777777777,0.7783174878013012
10.3389/fnana.2017.00074,2.0,,,10.3,White rhinoceros,Ceratotherium simum,Perissodactyla,Screenshot 2023-08-23 at 4.35.34 PM,1,80,856,Screenshot 2023-08-23 at 4.41.16 PM,Screenshot 2023-08-23 at 4.40.48 PM,30.0,,,,,2,,172,130.08193471480388,10.3389/fnana.2017.00074,1.0083870908124333,0.7562903181093249,10.7,0.7562903181093249
10.3389/fnana.2017.00074,1.0,,,,Black rhinoceros ,Diceros bicornis ,Perissodactyla,Screenshot 2023-08-23 at 4.17.52 PM,1,120,1296,Screenshot 2023-08-23 at 4.16.39 PM,Screenshot 2023-08-23 at 4.16.53 PM,30.0,,,,,2,,176,99.01758228648792,10.3389/fnana.2017.00074,0.75013319914006,0.5625998993550451,10.8,0.5625998993550451
10.1002/ajp.20048,1.0,,,,Mountain gorilla,Gorilla beringei beringei,Primates,Screenshot 2023-08-16 at 5.44.29 PM,2,74,355,Screenshot 2023-08-16 at 5.49.38 PM,Screenshot 2023-08-16 at 5.50.21 PM,40.0,,,,120.0,2,,305,158.31918262300036,10.1002/ajp.20048,1.3842114327694022,1.0381585745770516,9.594594594594597,1.0381585745770516
10.1002/ar.20407,1.0,,,,Fin whale,Balaenoptera physalus,Cetacea,Screenshot 2023-08-15 at 1.50.12 PM,2,58,659,Screenshot 2023-08-15 at 1.46.36 PM,Screenshot 2023-08-15 at 1.46.16 PM,10.0,,,110.0,150.0,2,,259,106.74368928608142,10.1002/ar.20407,1.0990341239236183,0.8242755929427137,22.724137931034484,0.8242755929427137
10.3389/fnana.2011.00029,7.0,,,,White-lipped peccary,Tayassu pecari ,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5,222,200,Screenshot 2023-08-06 at 13.28.47,Screenshot 2023-08-06 at 13.27.29,20.0,,,,,2,,773,76.84139682935631,10.3389/fnana.2011.00029,0.6627114862385194,0.4970336146788895,4.504504504504505,0.4970336146788895
10.3389/fnana.2011.00029,7.0,,,,Giraffe,Giraffa camelopardalis,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5,222,527,Screenshot 2023-08-06 at 13.30.53,Screenshot 2023-08-06 at 13.27.29,50.0,,,,,2,,773,117.21204067798372,10.3389/fnana.2011.00029,1.010884352548372,0.7581632644112789,11.86936936936937,0.7581632644112789
10.3389/fnana.2011.00029,7.0,,,,Tonkean macaque,Macaca tonkeana ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,294,Screenshot 2023-08-06 at 13.43.29,Screenshot 2023-08-06 at 13.42.03,30.0,,,,,2,,773,145.5663552824984,10.3389/fnana.2011.00029,1.2554235039456525,0.9415676279592392,6.837209302325581,0.9415676279592392
10.3389/fnana.2011.00029,7.0,,,,Yellow baboon,Papio cynocephalus ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,344,Screenshot 2023-08-06 at 13.44.51,Screenshot 2023-08-06 at 13.42.03,25.0,,,,,2,,773,151.58821571751645,10.3389/fnana.2011.00029,1.307358479668102,0.9805188597510768,8.0,0.9805188597510768
10.3389/fnana.2011.00029,7.0,,,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,367,Screenshot 2023-08-06 at 13.45.28,Screenshot 2023-08-06 at 13.42.03,70.0,,,,,2,,773,115.89392536442456,10.3389/fnana.2011.00029,0.9995163895163826,0.7496372921372869,8.534883720930232,0.7496372921372869
10.3389/fnana.2011.00029,7.0,,,,Human,Homo sapiens,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,549,Screenshot 2023-08-06 at 14.42.53,Screenshot 2023-08-06 at 14.42.28,40.0,,,,,2,,773,165.42157791321537,10.3389/fnana.2011.00029,1.4266630264184164,1.0699972698138125,12.767441860465116,1.0699972698138125
www.brainmuseum.org,,69-314,,,Human,Homo sapiens,Primates,human8sect6,5,70,206,Screenshot 2023-08-07 at 11.12.27 PM,Screenshot 2023-08-07 at 11.25.25 PM,200.0,,10.0,,,2,,501,98.9605513723273,www.brainmuseum.org,1.3168403376224525,0.9876302532168394,14.714285714285714,0.9876302532168394
www.brainmuseum.org,,85-33,,,African elephant,Loxodonta africana,Proboscidea,elephantall6clr,5,48,177,Screenshot 2023-08-07 at 11.51.56 PM,Screenshot 2023-08-07 at 11.56.22 PM,,,,50.0,,2,,536,74.37547187394993,www.brainmuseum.org,0.9250680581337056,0.6938010436002792,18.4375,0.6938010436002792
10.1017/S1464793106007019,1.0,,,,Killer whale,Orcinus orca,Cetacea,Screenshot 2023-08-12 at 9.05.23 AM,1,65,1400,Screenshot 2023-08-12 at 9.16.07 AM,Screenshot 2023-08-12 at 9.16.33 AM,20.0,,,,200.0,2,,151,92.00931343981014,10.1017/S1464793106007019,0.8124442687841955,0.6093332015881466,21.53846153846154,0.6093332015881466
10.1159/000454797,19.0,,,,Ganges river dolphin,Platanista gangetica,Cetacea,Screenshot 2023-08-12 at 9.28.48 AM,12,290,179,Screenshot 2023-08-08 at 7.36.35 PM,Screenshot 2023-08-08 at 7.36.12 PM,0.0,1.0,10.0,,230.0,2,,771,36.36593700590588,10.1159/000454797,0.7546757355311207,0.5660068016483405,7.406896551724138,0.5660068016483405
10.1159/000454797,19.0,,,,Beluga whale,Delphinapterus leucas,Cetacea,Screenshot 2023-08-12 at 9.28.48 AM,12,290,430,Screenshot 2023-08-16 at 11.03.51 AM,Screenshot 2023-08-16 at 11.04.02 AM,10.0,,10.0,,200.0,2,,780,35.43149586212941,10.1159/000454797,0.7267999151206034,0.5450999363404525,17.79310344827586,0.5450999363404525
www.brainmuseum.org,,64-232,,,Short-beaked echidna,Tachyglossus aculeatus,Monotremata,Echidna6clr,1,42,165,Screenshot 2023-08-09 at 9.15.58 AM,Screenshot 2023-08-09 at 9.15.29 AM,20.0,,,,180.0,2,,416,260.54391417211417,www.brainmuseum.org,0.8350766479875454,0.6263074859906591,3.928571428571429,0.6263074859906591
www.brainmuseum.org,,63-261,,,Leopard,Panthera pardus,Carnivora,leopard6clr,1,18,113,Screenshot 2023-08-09 at 11.13.55 PM,Screenshot 2023-08-09 at 11.13.38 PM,,,,,,2,,186,139.29093127304247,www.brainmuseum.org,0.9985012994483332,0.7488759745862499,6.277777777777778,0.7488759745862499
www.brainmuseum.org,,64-352,,6.5,Spotted hyena,Crocuta crocuta,Carnivora,Spottedhyena6clr,1,18,110,Screenshot 2023-08-09 at 11.35.56 PM,Screenshot 2023-08-09 at 11.35.35 PM,,,,,,2,,186,166.84294509887695,www.brainmuseum.org,1.196006774902344,0.8970050811767579,6.111111111111111,0.8970050811767579
www.brainmuseum.org,,59-326,,,Domestic Dog (Beagle),Canis lupus familiaris,Carnivora,Beagle6clr,1,22,112,Screenshot 2023-08-10 at 11.25.08 AM,Screenshot 2023-08-10 at 11.24.54 AM,55.0,,30.0,100.0,200.0,2,,177,112.54414876302084,www.brainmuseum.org,0.8477901978381984,0.6358426483786488,5.090909090909091,0.6358426483786488
www.brainmuseum.org,,66-165,,,Domestic Dog (Basenji),Canis lupus familiaris,Carnivora,basenji6clr,1,27,122,Screenshot 2023-08-10 at 11.46.44 AM,Screenshot 2023-08-10 at 11.46.26 AM,30.0,,,,,2,,203,147.1075999540441,www.brainmuseum.org,0.966223973425577,0.7246679800691828,4.518518518518518,0.7246679800691828
www.brainmuseum.org,,62-301,,,Coyote,Canis latrans,Carnivora,coyotepanel6,1,22,114,Screenshot 2023-08-10 at 3.28.52 PM,Screenshot 2023-08-10 at 3.28.43 PM,,,,,,2,,138,109.80564575195312,www.brainmuseum.org,1.0609241135454408,0.7956930851590807,5.181818181818182,0.7956930851590807
www.brainmuseum.org,,71-26,,,Gray wolf,Canis lupus,Carnivora,Wolf6clr,1,23,123,Screenshot 2023-08-10 at 3.47.31 PM,Screenshot 2023-08-10 at 3.47.20 PM,50.0,,,,190.0,2,,137,99.32396879650298,www.brainmuseum.org,0.9666566306229,0.7249924729671751,5.3478260869565215,0.7249924729671751
www.brainmuseum.org,,71-256,,,American black bear,Ursus americanus,Carnivora,Blkbear6clr,1,18,123,Screenshot 2023-08-10 at 4.18.30 PM,Screenshot 2023-08-10 at 4.18.14 PM,30.0,,,,,2,,189,160.58259030605885,www.brainmuseum.org,1.132857779936923,0.8496433349526923,6.833333333333333,0.8496433349526923
www.brainmuseum.org,,62-294,,,California sea lion,Zalophus californianus,Carnivora,Casealionpanel6,1,12,121,Screenshot 2023-08-10 at 4.48.46 PM,Screenshot 2023-08-10 at 4.48.35 PM,,,,,,2,,124,89.953859434023,www.brainmuseum.org,0.9672458003658388,0.7254343502743791,10.083333333333332,0.7254343502743791
www.brainmuseum.org,,61-513,,10.5,Steller sea lion,Eumetopias jubatus,Carnivora,Stellarsealion6clr,1,14,146,Screenshot 2023-08-10 at 4.51.37 PM,Screenshot 2023-08-10 at 4.51.23 PM,,,,50.0,,2,,136,95.33719704367898,www.brainmuseum.org,0.9346784023890096,0.7010088017917572,10.428571428571429,0.7010088017917572
www.brainmuseum.org,,69-56,,,Tayra,Eira barbara,Carnivora,Tayra6clr,1,29,118,Screenshot 2023-08-28 at 8.27.30 AM,Screenshot 2023-08-28 at 8.27.14 AM,20.0,25.0,,,,2,,239,126.915035124748,www.brainmuseum.org,0.7080336687573109,0.5310252515679832,4.068965517241379,0.5310252515679832
www.brainmuseum.org,,61-820,,,Burchell's zebra,Equus quagga burchellii,Perissodactyla,zebrapanel6,1,13,116,Screenshot 2023-08-10 at 9.18.38 PM,Screenshot 2023-08-10 at 9.18.17 PM,30.0,35.0,,,270.0,2,,117,86.20623358364763,www.brainmuseum.org,0.9824072203264688,0.7368054152448517,8.923076923076923,0.7368054152448517
www.brainmuseum.org,,61-361,,,Domestic pig,Sus scrofa domesticus,Artiodactyla,Pig6clr,1,26,137,Screenshot 2023-08-10 at 9.26.34 PM,Screenshot 2023-08-10 at 9.26.23 PM,40.0,,,,,2,,208,108.802783203125,www.brainmuseum.org,0.6974537384815706,0.5230903038611779,5.269230769230769,0.5230903038611779
www.brainmuseum.org,,63-445,,,Collared peccary,Pecari tajacu,Artiodactyla,Collpecc634456clr,1,25,105,Screenshot 2023-08-10 at 9.42.34 PM,Screenshot 2023-08-10 at 9.42.24 PM,15.0,,,,190.0,2,,249,131.4230334223533,www.brainmuseum.org,0.7037377961036322,0.5278033470777241,4.2,0.5278033470777241
www.brainmuseum.org,,65-139,,,Llama,Lama glama,Artiodactyla,llama6clr,1,16,107,Screenshot 2023-08-10 at 9.48.30 PM,Screenshot 2023-08-10 at 9.48.07 PM,,,,,140.0,2,,174,104.50964889526368,www.brainmuseum.org,0.800840221419645,0.6006301660647337,6.6875,0.6006301660647337
www.brainmuseum.org,,60-227,,,Dromedary camel,Camelus dromedarius,Artiodactyla,Dromcamel6clr,1,12,128,Screenshot 2023-08-10 at 9.50.55 PM,Screenshot 2023-08-10 at 9.50.43 PM,,,,,,2,,126,77.25442615187312,www.brainmuseum.org,0.8175071550462764,0.6131303662847073,10.666666666666666,0.6131303662847073
www.brainmuseum.org,,67-81,,,White-tailed deer,Odocoileus virginianus,Artiodactyla,Whitetaildeer6clr,1,16,110,Screenshot 2023-08-10 at 9.53.08 PM,Screenshot 2023-08-10 at 9.52.56 PM,,,,,,2,,173,92.74303530340325,www.brainmuseum.org,0.7147825456909692,0.5360869092682269,6.875,0.5360869092682269
www.brainmuseum.org,,64-322,,,Zebu,Bos taurus indicus,Artiodactyla,Zebu6clr,1,13,125,Screenshot 2023-08-10 at 9.55.35 PM,Screenshot 2023-08-10 at 9.54.54 PM,,,,,,2,,129,104.3125145755597,www.brainmuseum.org,1.0781655253287823,0.8086241439965869,9.615384615384617,0.8086241439965869
www.brainmuseum.org,,59-55,,,Domestic goat,Capra hircus domestica,Artiodactyla,Goat6clr,1,26,142,Screenshot 2023-08-10 at 9.56.51 PM,Screenshot 2023-08-10 at 9.56.35 PM,20.0,,,,,2,,268,142.2922566731771,www.brainmuseum.org,0.7079216749909308,0.5309412562431981,5.461538461538462,0.5309412562431981
www.brainmuseum.org,,61-693,,,Domestic sheep,Ovis aries,Artiodactyla,Sheep6clr,1,33,193,Screenshot 2023-08-10 at 9.58.13 PM,Screenshot 2023-08-10 at 9.57.54 PM,,,,,,2,,339,201.5687072018543,www.brainmuseum.org,0.7927972751302037,0.5945979563476528,5.848484848484849,0.5945979563476528
www.brainmuseum.org,,62-621,,,Capybara,Hydrochoerus hydrochaeris,Rodentia,Capybara68866clr,1,24,132,Screenshot 2023-08-10 at 10.50.09 PM,Screenshot 2023-08-10 at 10.49.53 PM,,,,,,2,,243,187.4689643496559,www.brainmuseum.org,1.0286362927278787,0.7714772195459091,5.5,0.7714772195459091


==> brain_samples/brains_to_calculate_GS2_merged.csv <==
Doi,Figure number,Sample number,Gyral size NQ,Brain size NQ,Name1,Scientific name,Order,Whole brain image name,Scale(cm),Manually measured scale,Manually measured brain,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Method,Reference,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
10.3389/fnana.2011.00029,7.0,,,,White-lipped peccary,Tayassu pecari ,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5,222,200,Screenshot 2023-08-06 at 13.28.47,Screenshot 2023-08-06 at 13.27.29,20.0,,,,,2,\cite[Fig.~7]{10.3389/fnana.2011.00029},773,76.84139682935631,White-lipped peccary\cite[Fig.~7]{10.3389/fnana.2011.00029},0.6627114862385194,0.4970336146788895,4.504504504504505,0.4970336146788895
www.brainmuseum.org,,61-361,,,Domestic pig,Sus scrofa domesticus,Artiodactyla,Pig6clr,1,26,137,Screenshot 2023-08-10 at 9.26.34 PM,Screenshot 2023-08-10 at 9.26.23 PM,40.0,,,,,2,\cite[\#61-361]{www.brainmuseum.org},208,108.802783203125,Domestic pig\cite[\#61-361]{www.brainmuseum.org},0.6974537384815706,0.5230903038611779,5.269230769230769,0.5230903038611779
www.brainmuseum.org,,63-445,,,Collared peccary,Pecari tajacu,Artiodactyla,Collpecc634456clr,1,25,105,Screenshot 2023-08-10 at 9.42.34 PM,Screenshot 2023-08-10 at 9.42.24 PM,15.0,,,,190.0,2,\cite[\#63-445]{www.brainmuseum.org},249,131.4230334223533,Collared peccary\cite[\#63-445]{www.brainmuseum.org},0.7037377961036322,0.5278033470777241,4.2,0.5278033470777241
www.brainmuseum.org,,59-55,,,Domestic goat,Capra hircus domestica,Artiodactyla,Goat6clr,1,26,142,Screenshot 2023-08-10 at 9.56.51 PM,Screenshot 2023-08-10 at 9.56.35 PM,20.0,,,,,2,\cite[\#59-55]{www.brainmuseum.org},268,142.2922566731771,Domestic goat\cite[\#59-55]{www.brainmuseum.org},0.7079216749909308,0.5309412562431981,5.461538461538462,0.5309412562431981
www.brainmuseum.org,,69-56,,,Tayra,Eira barbara,Carnivora,Tayra6clr,1,29,118,Screenshot 2023-08-28 at 8.27.30 AM,Screenshot 2023-08-28 at 8.27.14 AM,20.0,25.0,,,,2,\cite[\#69-56]{www.brainmuseum.org},239,126.915035124748,Tayra\cite[\#69-56]{www.brainmuseum.org},0.7080336687573109,0.5310252515679832,4.068965517241379,0.5310252515679832
www.brainmuseum.org,,67-81,,,White-tailed deer,Odocoileus virginianus,Artiodactyla,Whitetaildeer6clr,1,16,110,Screenshot 2023-08-10 at 9.53.08 PM,Screenshot 2023-08-10 at 9.52.56 PM,,,,,,2,\cite[\#67-81]{www.brainmuseum.org},173,92.74303530340325,White-tailed deer\cite[\#67-81]{www.brainmuseum.org},0.7147825456909692,0.5360869092682269,6.875,0.5360869092682269
10.1159/000454797,19.0,,,,Beluga whale,Delphinapterus leucas,Cetacea,Screenshot 2023-08-12 at 9.28.48 AM,12,290,430,Screenshot 2023-08-16 at 11.03.51 AM,Screenshot 2023-08-16 at 11.04.02 AM,10.0,,10.0,,200.0,2,\cite[Fig.~19]{10.1159/000454797},780,35.43149586212941,Beluga whale\cite[Fig.~19]{10.1159/000454797},0.7267999151206034,0.5450999363404525,17.79310344827586,0.5450999363404525
10.3389/fnana.2017.00074,1.0,,,,Black rhinoceros ,Diceros bicornis ,Perissodactyla,Screenshot 2023-08-23 at 4.17.52 PM,1,120,1296,Screenshot 2023-08-23 at 4.16.39 PM,Screenshot 2023-08-23 at 4.16.53 PM,30.0,,,,,2,\cite[Fig.~1]{10.3389/fnana.2017.00074},176,99.01758228648792,Black rhinoceros \cite[Fig.~1]{10.3389/fnana.2017.00074},0.75013319914006,0.5625998993550451,10.8,0.5625998993550451
10.1159/000454797,19.0,,,,Ganges river dolphin,Platanista gangetica,Cetacea,Screenshot 2023-08-12 at 9.28.48 AM,12,290,179,Screenshot 2023-08-08 at 7.36.35 PM,Screenshot 2023-08-08 at 7.36.12 PM,0.0,1.0,10.0,,230.0,2,\cite[Fig.~19]{10.1159/000454797},771,36.36593700590588,Ganges river dolphin\cite[Fig.~19]{10.1159/000454797},0.7546757355311207,0.5660068016483405,7.406896551724138,0.5660068016483405
www.brainmuseum.org,,61-693,,,Domestic sheep,Ovis aries,Artiodactyla,Sheep6clr,1,33,193,Screenshot 2023-08-10 at 9.58.13 PM,Screenshot 2023-08-10 at 9.57.54 PM,,,,,,2,\cite[\#61-693]{www.brainmuseum.org},339,201.5687072018543,Domestic sheep\cite[\#61-693]{www.brainmuseum.org},0.7927972751302037,0.5945979563476528,5.848484848484849,0.5945979563476528
www.brainmuseum.org,,65-139,,,Llama,Lama glama,Artiodactyla,llama6clr,1,16,107,Screenshot 2023-08-10 at 9.48.30 PM,Screenshot 2023-08-10 at 9.48.07 PM,,,,,140.0,2,\cite[\#65-139]{www.brainmuseum.org},174,104.50964889526368,Llama\cite[\#65-139]{www.brainmuseum.org},0.800840221419645,0.6006301660647337,6.6875,0.6006301660647337
10.1017/S1464793106007019,1.0,,,,Killer whale,Orcinus orca,Cetacea,Screenshot 2023-08-12 at 9.05.23 AM,1,65,1400,Screenshot 2023-08-12 at 9.16.07 AM,Screenshot 2023-08-12 at 9.16.33 AM,20.0,,,,200.0,2,\cite[Fig.~1]{10.1017/S1464793106007019},151,92.00931343981014,Killer whale\cite[Fig.~1]{10.1017/S1464793106007019},0.8124442687841955,0.6093332015881466,21.53846153846154,0.6093332015881466
www.brainmuseum.org,,60-227,,,Dromedary camel,Camelus dromedarius,Artiodactyla,Dromcamel6clr,1,12,128,Screenshot 2023-08-10 at 9.50.55 PM,Screenshot 2023-08-10 at 9.50.43 PM,,,,,,2,\cite[\#60-227]{www.brainmuseum.org},126,77.25442615187312,Dromedary camel\cite[\#60-227]{www.brainmuseum.org},0.8175071550462764,0.6131303662847073,10.666666666666666,0.6131303662847073
10.1002/cne.23984,7.0,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-25 at 5.23.52 PM,1,113,1239,Screenshot 2023-08-25 at 5.32.28 PM,Screenshot 2023-08-25 at 5.32.12 PM,,,,,180.0,2,\cite[Fig.~7]{10.1002/cne.23984},123,75.50687746657539,California sea lion\cite[Fig.~7]{10.1002/cne.23984},0.8185027367650449,0.6138770525737837,10.964601769911503,0.6138770525737837
www.brainmuseum.org,,64-232,,,Short-beaked echidna,Tachyglossus aculeatus,Monotremata,Echidna6clr,1,42,165,Screenshot 2023-08-09 at 9.15.58 AM,Screenshot 2023-08-09 at 9.15.29 AM,20.0,,,,180.0,2,\cite[\#64-232]{www.brainmuseum.org},416,260.54391417211417,Short-beaked echidna\cite[\#64-232]{www.brainmuseum.org},0.8350766479875454,0.6263074859906591,3.928571428571429,0.6263074859906591
www.brainmuseum.org,,59-326,,,Domestic Dog (Beagle),Canis lupus familiaris,Carnivora,Beagle6clr,1,22,112,Screenshot 2023-08-10 at 11.25.08 AM,Screenshot 2023-08-10 at 11.24.54 AM,55.0,,30.0,100.0,200.0,2,\cite[\#59-326]{www.brainmuseum.org},177,112.54414876302084,Domestic Dog (Beagle)\cite[\#59-326]{www.brainmuseum.org},0.8477901978381984,0.6358426483786488,5.090909090909091,0.6358426483786488
www.brainmuseum.org,,85-33,,,African elephant,Loxodonta africana,Proboscidea,elephantall6clr,5,48,177,Screenshot 2023-08-07 at 11.51.56 PM,Screenshot 2023-08-07 at 11.56.22 PM,,,,50.0,,2,\cite[\#85-33]{www.brainmuseum.org},536,74.37547187394993,African elephant\cite[\#85-33]{www.brainmuseum.org},0.9250680581337056,0.6938010436002792,18.4375,0.6938010436002792
www.brainmuseum.org,,61-513,,10.5,Steller sea lion,Eumetopias jubatus,Carnivora,Stellarsealion6clr,1,14,146,Screenshot 2023-08-10 at 4.51.37 PM,Screenshot 2023-08-10 at 4.51.23 PM,,,,50.0,,2,\cite[\#61-513]{www.brainmuseum.org},136,95.33719704367898,Steller sea lion\cite[\#61-513]{www.brainmuseum.org},0.9346784023890096,0.7010088017917572,10.5,0.7010088017917572
www.brainmuseum.org,,66-165,,,Domestic Dog (Basenji),Canis lupus familiaris,Carnivora,basenji6clr,1,27,122,Screenshot 2023-08-10 at 11.46.44 AM,Screenshot 2023-08-10 at 11.46.26 AM,30.0,,,,,2,\cite[\#66-165]{www.brainmuseum.org},203,147.1075999540441,Domestic Dog (Basenji)\cite[\#66-165]{www.brainmuseum.org},0.966223973425577,0.7246679800691828,4.518518518518518,0.7246679800691828
www.brainmuseum.org,,71-26,,,Gray wolf,Canis lupus,Carnivora,Wolf6clr,1,23,123,Screenshot 2023-08-10 at 3.47.31 PM,Screenshot 2023-08-10 at 3.47.20 PM,50.0,,,,190.0,2,\cite[\#71-26]{www.brainmuseum.org},137,99.32396879650298,Gray wolf\cite[\#71-26]{www.brainmuseum.org},0.9666566306229,0.7249924729671751,5.3478260869565215,0.7249924729671751
www.brainmuseum.org,,62-294,,,California sea lion,Zalophus californianus,Carnivora,Casealionpanel6,1,12,121,Screenshot 2023-08-10 at 4.48.46 PM,Screenshot 2023-08-10 at 4.48.35 PM,,,,,,2,\cite[\#62-294]{www.brainmuseum.org},124,89.953859434023,California sea lion\cite[\#62-294]{www.brainmuseum.org},0.9672458003658388,0.7254343502743791,10.083333333333332,0.7254343502743791
www.brainmuseum.org,,61-820,,,Burchell's zebra,Equus quagga burchellii,Perissodactyla,zebrapanel6,1,13,116,Screenshot 2023-08-10 at 9.18.38 PM,Screenshot 2023-08-10 at 9.18.17 PM,30.0,35.0,,,270.0,2,\cite[\#61-820]{www.brainmuseum.org},117,86.20623358364763,Burchell's zebra\cite[\#61-820]{www.brainmuseum.org},0.9824072203264688,0.7368054152448517,8.923076923076923,0.7368054152448517
www.brainmuseum.org,,63-261,,,Leopard,Panthera pardus,Carnivora,leopard6clr,1,18,113,Screenshot 2023-08-09 at 11.13.55 PM,Screenshot 2023-08-09 at 11.13.38 PM,,,,,,2,\cite[\#63-261]{www.brainmuseum.org},186,139.29093127304247,Leopard\cite[\#63-261]{www.brainmuseum.org},0.9985012994483332,0.7488759745862499,6.277777777777778,0.7488759745862499
10.3389/fnana.2011.00029,7.0,,,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,367,Screenshot 2023-08-06 at 13.45.28,Screenshot 2023-08-06 at 13.42.03,70.0,,,,,2,\cite[Fig.~7]{10.3389/fnana.2011.00029},773,115.89392536442456,Common chimpanzee\cite[Fig.~7]{10.3389/fnana.2011.00029},0.9995163895163826,0.7496372921372869,8.534883720930232,0.7496372921372869
10.3389/fnana.2017.00074,2.0,,,10.3,White rhinoceros,Ceratotherium simum,Perissodactyla,Screenshot 2023-08-23 at 4.35.34 PM,1,80,856,Screenshot 2023-08-23 at 4.41.16 PM,Screenshot 2023-08-23 at 4.40.48 PM,30.0,,,,,2,\cite[Fig.~2]{10.3389/fnana.2017.00074},172,130.08193471480388,White rhinoceros\cite[Fig.~2]{10.3389/fnana.2017.00074},1.0083870908124333,0.7562903181093249,10.3,0.7562903181093249
10.3389/fnana.2011.00029,7.0,,,,Giraffe,Giraffa camelopardalis,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5,222,527,Screenshot 2023-08-06 at 13.30.53,Screenshot 2023-08-06 at 13.27.29,50.0,,,,,2,\cite[Fig.~7]{10.3389/fnana.2011.00029},773,117.21204067798372,Giraffe\cite[Fig.~7]{10.3389/fnana.2011.00029},1.010884352548372,0.7581632644112789,11.86936936936937,0.7581632644112789
www.brainmuseum.org,,62-621,,,Capybara,Hydrochoerus hydrochaeris,Rodentia,Capybara68866clr,1,24,132,Screenshot 2023-08-10 at 10.50.09 PM,Screenshot 2023-08-10 at 10.49.53 PM,,,,,,2,\cite[\#62-621]{www.brainmuseum.org},243,187.4689643496559,Capybara\cite[\#62-621]{www.brainmuseum.org},1.0286362927278787,0.7714772195459091,5.5,0.7714772195459091
10.1002/cne.23930,2.0,,,,Hippopotamus,Hippopotamus amphibius,Artiodactyla,Screenshot 2023-08-24 at 11.54.24 AM,2,72,343,Screenshot 2023-08-24 at 11.57.13 AM,Screenshot 2023-08-24 at 11.56.30 AM,,,,,,2,\cite[Fig.~2]{10.1002/cne.23930},293,114.02351196289062,Hippopotamus\cite[Fig.~2]{10.1002/cne.23930},1.0377566504017348,0.7783174878013012,9.527777777777777,0.7783174878013012
www.brainmuseum.org,,62-301,,,Coyote,Canis latrans,Carnivora,coyotepanel6,1,22,114,Screenshot 2023-08-10 at 3.28.52 PM,Screenshot 2023-08-10 at 3.28.43 PM,,,,,,2,\cite[\#62-301]{www.brainmuseum.org},138,109.80564575195312,Coyote\cite[\#62-301]{www.brainmuseum.org},1.0609241135454408,0.7956930851590807,5.181818181818182,0.7956930851590807
www.brainmuseum.org,,64-322,,,Zebu,Bos taurus indicus,Artiodactyla,Zebu6clr,1,13,125,Screenshot 2023-08-10 at 9.55.35 PM,Screenshot 2023-08-10 at 9.54.54 PM,,,,,,2,\cite[\#64-322]{www.brainmuseum.org},129,104.3125145755597,Zebu\cite[\#64-322]{www.brainmuseum.org},1.0781655253287823,0.8086241439965869,9.615384615384617,0.8086241439965869
10.1002/ar.20407,1.0,,,,Fin whale,Balaenoptera physalus,Cetacea,Screenshot 2023-08-15 at 1.50.12 PM,2,58,659,Screenshot 2023-08-15 at 1.46.36 PM,Screenshot 2023-08-15 at 1.46.16 PM,10.0,,,110.0,150.0,2,\cite[Fig.~1]{10.1002/ar.20407},259,106.74368928608142,Fin whale\cite[Fig.~1]{10.1002/ar.20407},1.0990341239236183,0.8242755929427137,22.724137931034484,0.8242755929427137
www.brainmuseum.org,,71-256,,,American black bear,Ursus americanus,Carnivora,Blkbear6clr,1,18,123,Screenshot 2023-08-10 at 4.18.30 PM,Screenshot 2023-08-10 at 4.18.14 PM,30.0,,,,,2,\cite[\#71-256]{www.brainmuseum.org},189,160.58259030605885,American black bear\cite[\#71-256]{www.brainmuseum.org},1.132857779936923,0.8496433349526923,6.833333333333333,0.8496433349526923
www.brainmuseum.org,,64-352,,6.5,Spotted hyena,Crocuta crocuta,Carnivora,Spottedhyena6clr,1,18,110,Screenshot 2023-08-09 at 11.35.56 PM,Screenshot 2023-08-09 at 11.35.35 PM,,,,,,2,\cite[\#64-352]{www.brainmuseum.org},186,166.84294509887695,Spotted hyena\cite[\#64-352]{www.brainmuseum.org},1.196006774902344,0.8970050811767579,6.5,0.8970050811767579
10.3389/fnana.2011.00029,7.0,,,,Tonkean macaque,Macaca tonkeana ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,294,Screenshot 2023-08-06 at 13.43.29,Screenshot 2023-08-06 at 13.42.03,30.0,,,,,2,\cite[Fig.~7]{10.3389/fnana.2011.00029},773,145.5663552824984,Tonkean macaque\cite[Fig.~7]{10.3389/fnana.2011.00029},1.2554235039456525,0.9415676279592392,6.837209302325581,0.9415676279592392
10.3389/fnana.2011.00029,7.0,,,,Yellow baboon,Papio cynocephalus ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,344,Screenshot 2023-08-06 at 13.44.51,Screenshot 2023-08-06 at 13.42.03,25.0,,,,,2,\cite[Fig.~7]{10.3389/fnana.2011.00029},773,151.58821571751645,Yellow baboon\cite[Fig.~7]{10.3389/fnana.2011.00029},1.307358479668102,0.9805188597510768,8.0,0.9805188597510768
www.brainmuseum.org,,69-314,,,Human,Homo sapiens,Primates,human8sect6,5,70,206,Screenshot 2023-08-07 at 11.12.27 PM,Screenshot 2023-08-07 at 11.25.25 PM,200.0,,10.0,,,2,\cite[\#69-314]{www.brainmuseum.org},501,98.9605513723273,Human\cite[\#69-314]{www.brainmuseum.org},1.3168403376224525,0.9876302532168394,14.714285714285714,0.9876302532168394
10.1002/ajp.20048,1.0,,,,Mountain gorilla,Gorilla beringei beringei,Primates,Screenshot 2023-08-16 at 5.44.29 PM,2,74,355,Screenshot 2023-08-16 at 5.49.38 PM,Screenshot 2023-08-16 at 5.50.21 PM,40.0,,,,120.0,2,\cite[Fig.~1]{10.1002/ajp.20048},305,158.31918262300036,Mountain gorilla\cite[Fig.~1]{10.1002/ajp.20048},1.3842114327694022,1.0381585745770516,9.594594594594597,1.0381585745770516
10.3389/fnana.2011.00029,7.0,,,,Human,Homo sapiens,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,549,Screenshot 2023-08-06 at 14.42.53,Screenshot 2023-08-06 at 14.42.28,40.0,,,,,2,\cite[Fig.~7]{10.3389/fnana.2011.00029},773,165.42157791321537,Human\cite[Fig.~7]{10.3389/fnana.2011.00029},1.4266630264184164,1.0699972698138125,12.767441860465116,1.0699972698138125


==> brain_samples/brains_with_sulci_hint.csv <==
Doi,Figure number,Sample number,Gyral size NQ,Whole brain image name,Manually measured brain,Scale(cm),Old Name1,Name1,Order,Scientific name,Name2,Manually measured gyri,Manually measured scale,Method,Reference,Brain size NQ,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
www.brainmuseum.org,,65-55,,Ratkangaroo65556clr,97,1,Long-nosed Potoroo,Long-nosed potoroo,Diprotodontia,Potorous tridactylus,(Potorous tridactylus) #65-55,22,40,,,,,,,,,,,,,www.brainmuseum.org,0.55,0.4125,2.4250000000000003,0.55
www.brainmuseum.org,,64-33,,tamr64033_6,107,1,Tammar Wallaby,Tammar wallaby,Diprotodontia,Macropus eugenii,(Macropus eugenii) #64-33,27,37,,,,,,,,,,,,,www.brainmuseum.org,0.7297297297297298,0.5472972972972974,2.891891891891892,0.7297297297297298
www.brainmuseum.org,,85-32,1.65,manatee8sect6,150,1,Florida Manatee,Florida manatee,Sirenia,Trichechus manatus latirostris,(Trichechus manatus latirostris) #85-32,28,18,,,,,,,,,,,,,www.brainmuseum.org,1.5555555555555554,1.1666666666666663,8.333333333333332,1.5555555555555554
10.1111/j.1439-0469.1985.tb00577.x,3.0,,1.65,Screenshot 2023-08-09 at 3.58.26 PM,444,10,Dugong,Dugong,Sirenia,Dugong dugon,,106,672,,,,,,,,,,,,,10.1111/j.1439-0469.1985.tb00577.x,1.5773809523809523,1.1830357142857142,6.607142857142857,1.5773809523809523
10.1159/000123814,2.0,,,Screenshot 2023-08-09 at 4.08.44 PM,86,1,Guinea pig,Guinea pig,Rodentia,Cavia porcellus,Cavia porcellus,29,44,,,,,,,,,,,,,10.1159/000123814,0.6590909090909091,0.4943181818181817,1.9545454545454544,0.6590909090909091
10.1017/S1464793106007019,20.0,,,Screenshot 2023-08-09 at 5.00.59 PM,631,1,Florida manatee,Florida manatee,Sirenia,Trichechus manatus latirostris,(Trichechus manatus). ,150,75,,,,,,,,,,,,,10.1017/S1464793106007019,2.0,1.5,8.413333333333334,2.0
www.brainmuseum.org,,61-686,,Lessbushbaby6clr,148,1,Senegal Bushbaby,Senegal bushbaby,Primates,Galago senegalensis,(Galago senegalensis) #61-686,44,80,,,,,,,,,,,,,www.brainmuseum.org,0.55,0.4125,1.85,0.55
www.brainmuseum.org,,54-64,,Marmoset6clr,114,1,Common Marmoset,Common marmoset,Primates,Callithrix jacchus,(Callithrix jacchus) #54-64,36,46,,,,,,,,,,,,,www.brainmuseum.org,0.7826086956521738,0.5869565217391304,2.4782608695652173,0.7826086956521738
www.brainmuseum.org,,61-617,0.83,Flyingfox6clr,116,1,Indian Flying Fox,Indian flying fox,Chiroptera,Pteropus giganteus,(Pteropus giganteus) #61-617,37,47,,,,,,,,,,,,,www.brainmuseum.org,0.7872340425531915,0.5904255319148937,2.4680851063829787,0.7872340425531915
www.brainmuseum.org,,60-1,,Guineapig6clr,102,1,Domesticated Guinea Pig,Guinea pig,Rodentia,Cavia porcellus,(Cavia porcellus) #60-1,35,50,,,,,,,,,,,,,www.brainmuseum.org,0.7000000000000001,0.525,2.04,0.7000000000000001


==> brain_samples/brains_with_sulci_hint_merged.csv <==
Doi,Figure number,Sample number,Gyral size NQ,Whole brain image name,Manually measured brain,Scale(cm),Old Name1,Name1,Order,Scientific name,Name2,Manually measured gyri,Manually measured scale,Method,Reference,Brain size NQ,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
www.brainmuseum.org,,65-55,,Ratkangaroo65556clr,97,1,Long-nosed Potoroo,Long-nosed potoroo,Diprotodontia,Potorous tridactylus,(Potorous tridactylus) #65-55,22,40,,\cite[\#65-55]{www.brainmuseum.org},,,,,,,,,,,Long-nosed potoroo\cite[\#65-55]{www.brainmuseum.org},0.55,0.4125,2.4250000000000003,0.55
www.brainmuseum.org,,61-686,,Lessbushbaby6clr,148,1,Senegal Bushbaby,Senegal bushbaby,Primates,Galago senegalensis,(Galago senegalensis) #61-686,44,80,,\cite[\#61-686]{www.brainmuseum.org},,,,,,,,,,,Senegal bushbaby\cite[\#61-686]{www.brainmuseum.org},0.55,0.4125,1.85,0.55
10.1159/000123814,2.0,,,Screenshot 2023-08-09 at 4.08.44 PM,86,1,Guinea pig,Guinea pig,Rodentia,Cavia porcellus,Cavia porcellus,29,44,,\cite[Fig.~2]{10.1159/000123814},,,,,,,,,,,Guinea pig\cite[Fig.~2]{10.1159/000123814},0.6590909090909091,0.4943181818181817,1.9545454545454544,0.6590909090909091
www.brainmuseum.org,,60-1,,Guineapig6clr,102,1,Domesticated Guinea Pig,Guinea pig,Rodentia,Cavia porcellus,(Cavia porcellus) #60-1,35,50,,\cite[\#60-1]{www.brainmuseum.org},,,,,,,,,,,Guinea pig\cite[\#60-1]{www.brainmuseum.org},0.7000000000000001,0.525,2.04,0.7000000000000001
www.brainmuseum.org,,64-33,,tamr64033_6,107,1,Tammar Wallaby,Tammar wallaby,Diprotodontia,Macropus eugenii,(Macropus eugenii) #64-33,27,37,,\cite[\#64-33]{www.brainmuseum.org},,,,,,,,,,,Tammar wallaby\cite[\#64-33]{www.brainmuseum.org},0.7297297297297298,0.5472972972972974,2.891891891891892,0.7297297297297298
www.brainmuseum.org,,54-64,,Marmoset6clr,114,1,Common Marmoset,Common marmoset,Primates,Callithrix jacchus,(Callithrix jacchus) #54-64,36,46,,\cite[\#54-64]{www.brainmuseum.org},,,,,,,,,,,Common marmoset\cite[\#54-64]{www.brainmuseum.org},0.7826086956521738,0.5869565217391304,2.4782608695652173,0.7826086956521738
www.brainmuseum.org,,61-617,0.83,Flyingfox6clr,116,1,Indian Flying Fox,Indian flying fox,Chiroptera,Pteropus giganteus,(Pteropus giganteus) #61-617,37,47,,\cite[\#61-617]{www.brainmuseum.org},,,,,,,,,,,Indian flying fox\cite[\#61-617]{www.brainmuseum.org},0.7872340425531915,0.5904255319148937,2.4680851063829787,0.83
10.1111/j.1439-0469.1985.tb00577.x,3.0,,1.65,Screenshot 2023-08-09 at 3.58.26 PM,444,10,Dugong,Dugong,Sirenia,Dugong dugon,,106,672,,\cite[Fig.~3]{10.1111/j.1439-0469.1985.tb00577.x},,,,,,,,,,,Dugong\cite[Fig.~3]{10.1111/j.1439-0469.1985.tb00577.x},1.5773809523809523,1.1830357142857142,6.607142857142857,1.65
www.brainmuseum.org,,85-32,1.65,manatee8sect6,150,1,Florida Manatee,Florida manatee,Sirenia,Trichechus manatus latirostris,(Trichechus manatus latirostris) #85-32,28,18,,\cite[\#85-32]{www.brainmuseum.org},,,,,,,,,,,Florida manatee\cite[\#85-32]{www.brainmuseum.org},1.5555555555555554,1.1666666666666663,8.333333333333332,1.65
10.1017/S1464793106007019,20.0,,,Screenshot 2023-08-09 at 5.00.59 PM,631,1,Florida manatee,Florida manatee,Sirenia,Trichechus manatus latirostris,(Trichechus manatus). ,150,75,,\cite[Fig.~20]{10.1017/S1464793106007019},,,,,,,,,,,Florida manatee\cite[Fig.~20]{10.1017/S1464793106007019},2.0,1.5,8.413333333333334,2.0


==> brain_samples/cannot_decide.csv <==
Doi,Figure number,Brain image name,Scale(cm),Name1,Order,Name2,Sample number,Manually measured brain,Manually measured scale,Scale image name
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
10.1111/ahe.12501,5,Screenshot 2023-08-19 at 11.18.57 PM,1,six-banded armadillo,Cingulata,Euphractus sexcinctus,,205,129,
10.1111/ahe.12501,5,Screenshot 2023-08-19 at 11.18.57 PM,1,nine-banded armadillo,Cingulata,Dasypus novemcinctus,,240,98,


==> brain_samples/citation_table.csv <==
For drawing,0.5650224215246636,1.0333333333333332,1.1111111111111112,1.203125,1.28,1.3575757575757577,1.46,1.4666666666666668,1.5666666666666669,1.6,1.6216216216216215,1.7142857142857142,1.82089552238806,1.8484848484848488,1.9733333333333327,2.0,2.088888888888889,2.274096385542169,2.333333333333333,2.4,2.4324324324324325,2.4384615384615387,2.754716981132076,2.833333333333333,2.869565217391304,3.0
0.2825112107623318,\cite{www.brainmuseum.org},,,,,,,,,,,,,,,,,,,,,,,,,
0.5166666666666666,,\cite{www.brainmuseum.org},,,,,,,,,,,,,,,,,,,,,,,,
0.5555555555555556,,,\cite{www.brainmuseum.org},,,,,,,,,,,,,,,,,,,,,,,
0.6015625,,,,\cite{www.brainmuseum.org},,,,,,,,,,,,,,,,,,,,,,
0.64,,,,,\cite{www.brainmuseum.org},,,,,,,,,,,,,,,,,,,,,
0.6787878787878788,,,,,,\cite{www.brainmuseum.org},,,,,,,,,,,,,,,,,,,,
0.73,,,,,,,\cite{www.brainmuseum.org},,,,,,,,,,,,,,,,,,,
0.7333333333333334,,,,,,,,\cite{www.brainmuseum.org},,,,,,,,,,,,,,,,,,
0.7833333333333333,,,,,,,,,\cite{www.brainmuseum.org},,,,,,,,,,,,,,,,,
0.8,,,,,,,,,,\cite{www.brainmuseum.org},,,,,,,,,,,,,,,,
0.8108108108108109,,,,,,,,,,,\cite{www.brainmuseum.org},,,,,,,,,,,,,,,
0.8571428571428571,,,,,,,,,,,,\cite{www.brainmuseum.org},,,,,,,,,,,,,,
0.9104477611940298,,,,,,,,,,,,,\cite{www.brainmuseum.org},,,,,,,,,,,,,
0.9242424242424244,,,,,,,,,,,,,,\cite{www.brainmuseum.org},,,,,,,,,,,,
0.9866666666666668,,,,,,,,,,,,,,,\cite{www.brainmuseum.org},,,,,,,,,,,
1.0,,,,,,,,,,,,,,,,\cite{www.brainmuseum.org},,,,,,,,,,
1.0444444444444445,,,,,,,,,,,,,,,,,\cite{www.brainmuseum.org},,,,,,,,,
1.1370481927710845,,,,,,,,,,,,,,,,,,\cite[Fig.~6]{10.1111/ahe.12501},,,,,,,,
1.1666666666666663,,,,,,,,,,,,,,,,,,,\cite{www.brainmuseum.org},,,,,,,
1.2,,,,,,,,,,,,,,,,,,,,\cite{www.brainmuseum.org},,,,,,
1.2162162162162162,,,,,,,,,,,,,,,,,,,,,\cite{www.brainmuseum.org},,,,,
1.2192307692307691,,,,,,,,,,,,,,,,,,,,,,\cite[Fig.~5]{10.1111/ahe.12501},,,,
1.3773584905660377,,,,,,,,,,,,,,,,,,,,,,,\cite{www.brainmuseum.org},,,
1.4166666666666663,,,,,,,,,,,,,,,,,,,,,,,,\cite{www.brainmuseum.org},,
1.434782608695652,,,,,,,,,,,,,,,,,,,,,,,,,\cite{www.brainmuseum.org},
1.5,,,,,,,,,,,,,,,,,,,,,,,,,,\cite{www.brainmuseum.org}


==> brain_samples/citation_table_with_bins.csv <==
For drawing bin,"(0.5, 1.0]","(1.0, 1.5]","(1.5, 2.0]","(2.0, 2.5]","(2.5, 3.0]"
"(1.2, 1.4]",,,,long-tailed chinchilla \cite{nan}; nine-banded armadillo \cite{nan},common brushtail possum \cite{nan}
"(1.0, 1.2]",,,,muskrat \cite{nan}; pygmy anteater \cite{nan}; philippine tarsier \cite{nan}; mountain beaver \cite{nan},
"(0.8, 1.0]",,,edible dormouse \cite{nan}; northern flying squirrel \cite{nan}; thirteen-lined ground squirrel \cite{nan}; northern treeshrew \cite{nan}; greater glider \cite{nan}; bennett's chinchilla rat \cite{nan}; common ringtail possum \cite{nan}; tailless tenrec \cite{nan}; squirrel glider \cite{nan},,
"(0.6, 0.8]",,common shrew \cite{nan}; deer mouse \cite{nan}; eastern mole \cite{nan}; mongolian gerbil \cite{nan}; sugar glider \cite{nan},degu \cite{nan}; brown rat (norway rat) \cite{nan},,
"(0.4, 0.6]",,house mouse \cite{nan}; merriam's kangaroo rat \cite{nan},,,
"(0.2, 0.4]",lesser horseshoe bat \cite{nan},,,,


==> brain_samples/combined_GS1_GS2_brains.csv <==
Doi,Method,Figure number,Sample number,Reference,Gyral size NQ,Brain size NQ,Name1,Scientific name,Order,Whole brain image name,Scale(cm),Manually measured scale,Manually measured brain,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
www.brainmuseum.org,1,,62-250,,0.95,9.8,Polar bear,Ursus maritimus,Carnivora,pbearpanel6,1.0,13,127,,,,,,,,,,www.brainmuseum.org,0.9230769230769232,0.6923076923076923,9.76923076923077,0.9230769230769232
10.1002/ar.23991,1,2.0,,,0.85,18.0,Sperm whale,Physeter macrocephalus,Cetacea,Screenshot 2023-08-12 at 8.53.43 AM,5.0,340,1200,,,,,,,,,,10.1002/ar.23991,0.8823529411764706,0.6617647058823529,17.647058823529413,0.8823529411764706
10.3389/fnana.2011.00029,1,7.0,,,1.15,11.0,Brown bear,Ursus arctos ,Carnivora,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,469,,,,,,,,,,10.3389/fnana.2011.00029,1.0465116279069768,0.7848837209302326,10.906976744186046,1.0465116279069768
10.1002/cne.24188,1,10.0,,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-24 at 3.01.58 PM,1.0,84,1039,,,,,,,,,,10.1002/cne.24188,0.9523809523809524,0.7142857142857142,12.36904761904762,0.9523809523809524
10.3389/fnana.2011.00029,1,7.0,,,0.85,6.8,Mandrill,Mandrillus sphinx ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,292,,,,,,,,,,10.3389/fnana.2011.00029,0.6976744186046512,0.5232558139534884,6.790697674418604,0.6976744186046512
10.3389/fnana.2011.00029,1,7.0,,,0.85,7.9,Lion,Panthera leo,Carnivora,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,341,,,,,,,,,,10.3389/fnana.2011.00029,0.6976744186046512,0.5232558139534884,7.930232558139535,0.6976744186046512
10.1002/cne.24188,1,9.0,,,0.75,12.5,Northern elephant seal,Mirounga angustirostris,Carnivora,Screenshot 2023-08-24 at 2.53.28 PM,1.0,143,1955,,,,,,,,,,10.1002/cne.24188,0.6993006993006993,0.5244755244755245,13.671328671328672,0.6993006993006993
www.brainmuseum.org,1,,61-515,,,,Harbor seal,Phoca vitulina,Carnivora,Harborseal6clr,1.0,16,144,,,,,,,,,,www.brainmuseum.org,0.6875,0.515625,9.0,0.6875
10.3389/fnana.2011.00029,1,7.0,,,,,Greater kudu,Tragelaphus strepsiceros,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5.0,222,300,,,,,,,,,,10.3389/fnana.2011.00029,0.4504504504504504,0.3378378378378378,6.756756756756756,0.4504504504504504
10.1002/cne.25461,1,7.0,,,,,Domestic pig,Sus scrofa domesticus ,Artiodactyla,Screenshot 2023-08-26 at 11.22.03 PM,1.0,152,900,,,,,,,,,,10.1002/cne.25461,0.6578947368421052,0.4934210526315788,5.921052631578947,0.6578947368421052
10.1002/cne.25461,1,7.0,,,,,Wild boar,Sus scrofa,Artiodactyla,Screenshot 2023-08-26 at 11.22.03 PM,1.0,152,1000,,,,,,,,,,10.1002/cne.25461,0.6578947368421052,0.4934210526315788,6.578947368421052,0.6578947368421052
10.1002/cne.23817,1,1.0,,,,,African elephant,Loxodonta africana,Proboscidea,Screenshot 2023-08-26 at 11.03.32 PM,5.0,117,500,,,,,,,,,,10.1002/cne.23817,0.8547008547008548,0.6410256410256411,21.36752136752137,0.8547008547008548
10.3389/fnana.2020.00055,1,1.0,,,,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-26 at 10.44.34 PM,1.0,66,895,,,,,,,,,,10.3389/fnana.2020.00055,1.0606060606060606,0.7954545454545454,13.56060606060606,1.0606060606060606
10.1002/cne.900840102,1,3.0,,,,,Giant panda,Ailuropoda melanoleuca,Carnivora,Screenshot 2023-08-26 at 10.28.17 PM,2.54,224,730,,,,,,,,,,10.1002/cne.900840102,0.9071428571428573,0.6803571428571429,8.277678571428572,0.9071428571428573
10.1371/journal.pone.0154580,1,1.0,,,,,Cattle,Bos taurus,Artiodactyla,Screenshot 2023-08-26 at 10.15.03 PM,3.0,260,856,,,,,,,,,,10.1371/journal.pone.0154580,0.6923076923076923,0.5192307692307692,9.876923076923076,0.6923076923076923
10.1159/000356527,1,1.0,,,,11.5,Horse,Equus caballus,Perissodactyla,Screenshot 2023-08-26 at 10.02.58 PM,3.0,268,1195,,,,,,,,,,10.1159/000356527,0.7835820895522387,0.5876865671641791,13.37686567164179,0.7835820895522387
10.1016/S0165-02700200182-6,1,4.0,,,0.85,,Minke whale,Balaenoptera acutorostrata,Cetacea,Screenshot 2023-08-25 at 5.08.45 PM,4.7,237,1266,,,,,,,,,,10.1016/S0165-02700200182-6,0.6544303797468354,0.4908227848101265,25.10632911392405,0.6544303797468354
10.1007/s00429-014-0860-3,1,1.0,,,,,Humpback whale,Megaptera novaeangliae,Cetacea,Screenshot 2023-08-25 at 4.49.07 PM,5.0,130,468,,,,,,,,,,10.1007/s00429-014-0860-3,0.9615384615384616,0.7211538461538461,18.0,0.9615384615384616
10.1016/j.brainresbull.2006.03.016,1,7.0,,,,,Asian elephant,Elephas maximus,Proboscidea,Screenshot 2023-08-25 at 11.30.01 AM,3.0,103,834,,,,,,,,,,10.1016/j.brainresbull.2006.03.016,1.2524271844660195,0.9393203883495148,24.29126213592233,1.2524271844660195
10.1016/j.brainresbull.2006.03.016,1,5.0,,,1.25,,Asian elephant,Elephas maximus,Proboscidea,Screenshot 2023-08-25 at 11.38.24 AM,3.0,45,343,,,,,,,,,,10.1016/j.brainresbull.2006.03.016,1.3333333333333333,1.0,22.866666666666667,1.3333333333333333
10.1002/ar.22875,1,1.0,,,,,Pygmy hippopotamus,Hexaprotodon liberiensis,Artiodactyla,Screenshot 2023-08-24 at 3.53.58 PM,5.0,338,608,,,,,,,,,,10.1002/ar.22875,0.7396449704142012,0.5547337278106509,8.994082840236686,0.7396449704142012
10.1002/ar.23593,1,1.0,,,0.86,,Giraffe,Giraffa camelopardalis,Artiodactyla,Screenshot 2023-08-24 at 3.21.36 PM,5.0,311,900,,,,,,,,,,10.1002/ar.23593,0.7556270096463023,0.5667202572347267,14.469453376205786,0.7556270096463023
10.1002/ar.10183,1,1.0,,,,,Beluga whale,Delphinapterus leucas,Cetacea,Screenshot 2023-08-24 at 10.37.25 AM,5.0,351,1312,,,,,,,,,,10.1002/ar.10183,0.5698005698005698,0.4273504273504274,18.68945868945869,0.5698005698005698
Camelus,1,2.0,,,,,Bactrian camel,Camelus bactrianus,Artiodactyla,Screenshot 2023-08-24 at 9.18.52 AM,3.0,274,949,,,,,,,,,,Camelus,0.635036496350365,0.4762773722627737,10.39051094890511,0.635036496350365
10.1002/ar.20937,1,1.0,,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-23 at 11.13.12 PM,1.0,100,953,,,,,,,,,,10.1002/ar.20937,0.68,0.51,9.53,0.68
10.1002/ar.a.20256,1,2.0,,,0.95,,Bornean orangutan,Pongo pygmaeus ,Primates,Screenshot 2023-08-23 at 10.36.08 PM,1.0,127,1443,,,,,,,,,,10.1002/ar.a.20256,0.7874015748031495,0.5905511811023622,11.362204724409448,0.7874015748031495
10.1002/ar.a.20256,1,1.0,,,0.85,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-23 at 10.25.05 PM,1.0,119,1353,,,,,,,,,,10.1002/ar.a.20256,0.7983193277310924,0.5987394957983193,11.369747899159664,0.7983193277310924
10.3389/fnana.2019.00079,1,1.0,,,,,Brown bear,Ursus arctos,Carnivora,Screenshot 2023-08-23 at 5.35.24 PM,2.0,112,549,,,,,,,,,,10.3389/fnana.2019.00079,1.0714285714285714,0.8035714285714286,9.803571428571429,1.0714285714285714
10.1002/cne.903110109,1,1.0,,,,,Hamadryas baboon,Papio hamadryas,Primates,Screenshot 2023-08-23 at 3.27.00 PM,2.0,262,1100,,,,,,,,,,10.1002/cne.903110109,0.7633587786259541,0.5725190839694656,8.396946564885496,0.7633587786259541
10.3389/fnana.2011.00029,1,7.0,,,,,Cheetah,Acinonyx jubatus,Carnivora,Screenshot 2023-08-19 at 10.49.15 PM,5.0,149,189,,,,,,,,,,10.3389/fnana.2011.00029,0.6040268456375839,0.4530201342281879,6.342281879194631,0.6040268456375839
10.1017/S1464793106007019,1,18.0,,,,7.9,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-19 at 10.42.15 PM,1.0,118,987,,,,,,,,,,10.1017/S1464793106007019,0.5169491525423728,0.3877118644067796,8.364406779661017,0.5169491525423728
10.1002/ar.23991,1,2.0,,,,,Hippopotamus,Hippopotamus amphibius,Artiodactyla,Screenshot 2023-08-18 at 12.47.11 PM,5.0,127,264,,,,,,,,,,10.1002/ar.23991,0.905511811023622,0.6791338582677164,10.393700787401574,0.905511811023622
10.1002/ar.23991,1,2.0,,,,,Pygmy sperm whale,Kogia breviceps,Cetacea,Screenshot 2023-08-18 at 12.47.11 PM,5.0,127,236,,,,,,,,,,10.1002/ar.23991,0.7480314960629921,0.5610236220472441,9.291338582677165,0.7480314960629921
10.1002/ajp.20048,1,1.0,,,,,Western lowland gorilla,Gorilla gorilla gorilla,Primates,Screenshot 2023-08-16 at 5.44.29 PM,2.0,73,355,,,,,,,,,,10.1002/ajp.20048,0.958904109589041,0.7191780821917808,9.726027397260273,0.958904109589041
10.1111/ahe.12501,1,6.0,,,,,Collared anteater,Tamandua tetradactyla,Pilosa,Screenshot 2023-08-16 at 10.29.44 PM,1.0,260,456,,,,,,,,,,10.1111/ahe.12501,0.4653846153846154,0.3490384615384615,1.7538461538461538,0.4653846153846154
10.1111/ahe.12501,1,6.0,,,,,Giant anteater,Myrmecophaga tridactyla,Pilosa,Screenshot 2023-08-16 at 10.31.54 PM,1.0,203,527,,,,,,,,,,10.1111/ahe.12501,0.4187192118226601,0.314039408866995,2.5960591133004924,0.4187192118226601
10.1111/ahe.12501,1,1.0,,,,,Linnaeus's two-toed sloth,Choloepus didactylus,Pilosa,Screenshot 2023-08-16 at 9.58.03 PM,2.0,384,745,,,,,,,,,,10.1111/ahe.12501,0.5520833333333333,0.4140624999999999,3.880208333333333,0.5520833333333333
10.1111/ahe.12501,1,4.0,,,,,Brown-throated sloth,Bradypus variegatus,Pilosa,Screenshot 2023-08-16 at 10.02.51 PM,1.0,236,765,,,,,,,,,,10.1111/ahe.12501,0.5296610169491526,0.3972457627118644,3.2415254237288136,0.5296610169491526
10.1002/cne.24999,1,3.0,,,,,African wild dog,Lycaon pictus,Carnivora,Screenshot 2023-08-16 at 5.30.07 PM,1.0,85,543,,,,,,,,,,10.1002/cne.24999,0.6235294117647059,0.4676470588235294,6.388235294117647,0.6235294117647059
10.1002/ar.20407,1,2.0,,,1.15,,Humpback whale,Megaptera novaeangliae,Cetacea,Screenshot 2023-08-15 at 2.30.01 PM,2.0,40,521,,,,,,,,,,10.1002/ar.20407,1.3,0.975,26.05,1.3
10.3389/fnana.2011.00029,1,7.0,,,,,Goat,Capra aegagrus hircus,Artiodactyla,Screenshot 2023-08-15 at 4.05.56 PM,5.0,223,230,,,,,,,,,,10.3389/fnana.2011.00029,0.4260089686098654,0.3195067264573991,5.156950672645739,0.4260089686098654
10.3389/fnana.2011.00029,1,7.0,,,,,Mouflon,Ovis orientalis,Artiodactyla,Screenshot 2023-08-15 at 1.24.56 PM,5.0,289,367,,,,,,,,,,10.3389/fnana.2011.00029,0.5882352941176471,0.4411764705882353,6.349480968858132,0.5882352941176471
10.1159/000063731,1,2.0,,,,,Bottlenose dolphin,Tursiops truncatus,Cetacea,Screenshot 2023-08-15 at 12.01.04 PM,1.0,74,820,,,,,,,,,,10.1159/000063731,0.5675675675675675,0.4256756756756756,11.081081081081082,0.5675675675675675
www.brainmuseum.org,1,,62-635,,,,Rock hyrax,Procavia capensis,Hyracoidea,Rockhyrax6clr,1.0,40,120,,,,,,,,,,www.brainmuseum.org,0.5,0.375,3.0,0.5
www.brainmuseum.org,1,,67-29,,,,Giant anteater,Myrmecophaga tridactyla,Pilosa,Giantanteat6clr,1.0,19,97,,,,,,,,,,www.brainmuseum.org,0.9473684210526316,0.7105263157894737,5.105263157894736,0.9473684210526316
www.brainmuseum.org,1,,61-93,,,,Collared anteater,Tamandua tetradactyla,Pilosa,Collaredanteater6clr,1.0,33,112,,,,,,,,,,www.brainmuseum.org,0.696969696969697,0.5227272727272727,3.393939393939394,0.696969696969697
www.brainmuseum.org,1,,63-271,,,,Philippine flying lemur,Cynocephalus volans,Dermoptera,Flyinglemur6clr,1.0,47,111,,,,,,,,,,www.brainmuseum.org,0.4042553191489361,0.3031914893617021,2.361702127659574,0.4042553191489361
www.brainmuseum.org,1,,64-69,,0.75,,Mongoose lemur,Eulemur mongoz,Primates,Mongooselemur6,1.0,35,121,,,,,,,,,,www.brainmuseum.org,0.5714285714285714,0.4285714285714285,3.457142857142857,0.5714285714285714
www.brainmuseum.org,1,,62-442,,,,Ring-tailed lemur,Lemur catta,Primates,Lemurcatta6clr,1.0,40,150,,,,,,,,,,www.brainmuseum.org,0.7000000000000001,0.525,3.75,0.7000000000000001
www.brainmuseum.org,1,,62-181,,0.55,,Slow loris,Nycticebus coucang,Primates,Slowloris6clr,1.0,50,146,,,,,,,,,,www.brainmuseum.org,0.5,0.375,2.92,0.5
www.brainmuseum.org,1,,62-441,,,,Potto,Perodicticus potto,Primates,Potto6clr,1.0,40,120,,,,,,,,,,www.brainmuseum.org,0.5,0.375,3.0,0.5
www.brainmuseum.org,1,,62-172,,,,Brown greater galago,Otolemur crassicaudatus,Primates,Bigbushbaby6clr,1.0,50,128,,,,,,,,,,www.brainmuseum.org,0.48,0.36,2.56,0.48
www.brainmuseum.org,1,,70-355,,0.65,,Red-bellied titi monkey,Callicebus moloch,Primates,Titimonk6clr,1.0,48,151,,,,,,,,,,www.brainmuseum.org,0.4791666666666666,0.359375,3.145833333333333,0.4791666666666666
www.brainmuseum.org,1,,63-18,,0.65,,Geoffroy's spider monkey,Ateles geoffroyi,Primates,Spidermonk6clr,1.0,26,139,,,,,,,,,,www.brainmuseum.org,0.5,0.375,5.346153846153847,0.5
www.brainmuseum.org,1,,69-307,,,,Rhesus monkey,Macaca mulatta,Primates,Rhesusmonk6,1.0,31,157,,,,,,,,,,www.brainmuseum.org,0.8387096774193548,0.629032258064516,5.064516129032258,0.8387096774193548
www.brainmuseum.org,1,,63-310,,,,Mandrill,Mandrillus sphinx,Primates,Mandrill6,1.0,20,133,,,,,,,,,,www.brainmuseum.org,0.9,0.675,6.65,0.9
www.brainmuseum.org,1,,64-12,,,,Guinea baboon,Papio papio,Primates,Guineababoon6clr,1.0,20,143,,,,,,,,,,www.brainmuseum.org,0.8500000000000001,0.6375000000000001,7.15,0.8500000000000001
www.brainmuseum.org,1,,62-179,,,,Northern plains gray langur,Semnopithecus entellus,Primates,Langur6clr,1.0,22,141,,,,,,,,,,www.brainmuseum.org,0.8181818181818182,0.6136363636363636,6.409090909090909,0.8181818181818182
www.brainmuseum.org,1,,60-142,,,,Lar gibbon,Hylobates lar,Primates,60-142gibbonclrlg,1.0,22,115,,,,,,,,,,www.brainmuseum.org,0.7272727272727273,0.5454545454545454,5.227272727272728,0.7272727272727273
www.brainmuseum.org,1,,81-127,,,,Western gorilla,Gorilla gorilla,Primates,gorilla6clr,1.0,20,169,,,,,,,,,,www.brainmuseum.org,1.0,0.75,8.450000000000001,1.0
www.brainmuseum.org,1,,63-307,,,,Common chimpanzee,Pan troglodytes,Primates,chimp6sect6,1.0,17,147,,,,,,,,,,www.brainmuseum.org,0.9411764705882352,0.7058823529411764,8.647058823529411,0.9411764705882352
www.brainmuseum.org,1,,60-206,,0.65,5.6,Cougar (puma),Puma concolor,Carnivora,ammtlionpanel6,1.0,20,105,,,,,,,,,,www.brainmuseum.org,0.5,0.375,5.25,0.5
www.brainmuseum.org,1,,62-79,,,,Lion,Panthera leo,Carnivora,aflionpanel6,1.0,15,114,,,,,,,,,,www.brainmuseum.org,1.0,0.75,7.6,1.0
www.brainmuseum.org,1,,61-766,,,,Yellow mongoose,Cynictis penicillata,Carnivora,Yellowmongoose6clr,1.0,35,94,,,,,,,,,,www.brainmuseum.org,0.4857142857142857,0.3642857142857142,2.685714285714285,0.4857142857142857
www.brainmuseum.org,1,,63-388,,,,Fennec fox,Vulpes zerda,Carnivora,Fennec6clr,1.0,32,112,,,,,,,,,,www.brainmuseum.org,0.6875,0.515625,3.5,0.6875
www.brainmuseum.org,1,,63-392,,,,Red fox,Vulpes vulpes,Carnivora,redfoxpanel6,1.0,27,127,,,,,,,,,,www.brainmuseum.org,0.7407407407407407,0.5555555555555556,4.703703703703703,0.7407407407407407
www.brainmuseum.org,1,,61-511,,,,Northern fur seal,Callorhinus ursinus,Carnivora,Northfursealpanel1,1.0,15,132,,,,,,,,,,www.brainmuseum.org,0.5333333333333333,0.4,8.8,0.5333333333333333
www.brainmuseum.org,1,,69-11,,0.65,,Grison,Galictis vittata,Carnivora,Grison6clr,1.0,35,127,,,,,,,,,,www.brainmuseum.org,0.5142857142857142,0.3857142857142857,3.628571428571429,0.5142857142857142
www.brainmuseum.org,1,,63-10,,,,Ermine,Mustela erminea,Carnivora,Weasel6clr,1.0,70,118,,,,,,,,,,www.brainmuseum.org,0.3571428571428571,0.2678571428571428,1.6857142857142855,0.3571428571428571
www.brainmuseum.org,1,,58-323,,,,European polecat (ferret),Mustela putorius,Carnivora,Ferret6clr,1.0,37,92,,,,,,,,,,www.brainmuseum.org,0.4054054054054054,0.304054054054054,2.486486486486487,0.4054054054054054
www.brainmuseum.org,1,,58-324,,,,American mink,Neovison vison,Carnivora,Mink6clr,1.0,36,96,,,,,,,,,,www.brainmuseum.org,0.4444444444444444,0.3333333333333333,2.6666666666666665,0.4444444444444444
www.brainmuseum.org,1,,63-127,,,,American badger,Taxidea taxus,Carnivora,Badger6clr,1.0,26,128,,,,,,,,,,www.brainmuseum.org,0.576923076923077,0.4326923076923077,4.923076923076923,0.576923076923077
www.brainmuseum.org,1,,63-113,,,,Striped skunk,Mephitis mephitis,Carnivora,Skunk6clr,1.0,40,105,,,,,,,,,,www.brainmuseum.org,0.5,0.375,2.625,0.5
www.brainmuseum.org,1,,62-113,,,,Olingo,Bassaricyon gabbii,Carnivora,Olingo6clr,1.0,37,116,,,,,,,,,,www.brainmuseum.org,0.7027027027027027,0.5270270270270271,3.135135135135135,0.7027027027027027
www.brainmuseum.org,1,,62-106,,,,Ringtail cat,Bassariscus astutus,Carnivora,Ringtailcat6clr,1.0,40,135,,,,,,,,,,www.brainmuseum.org,0.6000000000000001,0.45,3.375,0.6000000000000001
www.brainmuseum.org,1,,58-360,,,,White-nosed coati,Nasua narica,Carnivora,coati6clr,1.0,30,110,,,,,,,,,,www.brainmuseum.org,0.5,0.375,3.6666666666666665,0.5
www.brainmuseum.org,1,,58-365,,,,Kinkajou,Potos flavus,Carnivora,Kinkajou6clr,1.0,30,109,,,,,,,,,,www.brainmuseum.org,0.7666666666666666,0.575,3.633333333333333,0.7666666666666666
www.brainmuseum.org,1,,57-88,,,4.3,Raccoon,Procyon lotor,Carnivora,Raccoon6clr,1.0,26,107,,,,,,,,,,www.brainmuseum.org,0.4615384615384615,0.3461538461538461,4.115384615384616,0.4615384615384615
www.brainmuseum.org,1,,68-312,,,,Crab-eating raccoon,Procyon cancrivorus,Carnivora,Crabraccoon6clr,1.0,27,123,,,,,,,,,,www.brainmuseum.org,0.5555555555555556,0.4166666666666667,4.555555555555555,0.5555555555555556
www.brainmuseum.org,1,,60-121,,,,Red panda,Ailurus fulgens,Carnivora,Lesserpanda6clr,1.0,30,114,,,,,,,,,,www.brainmuseum.org,0.5666666666666667,0.425,3.8,0.5666666666666667
www.brainmuseum.org,1,,61-98,,,,Linnaeus's two-toed sloth,Choloepus didactylus,Pilosa,Twotoesloth6clr,1.0,37,131,,,,,,,,,,www.brainmuseum.org,0.5405405405405406,0.4054054054054054,3.540540540540541,0.5405405405405406
10.3389/fnana.2011.00029,1,7.0,,,,,Cat,Felis catus,Carnivora,Screenshot 2023-08-09 at 4.47.48 PM,5.0,145,100,,,,,,,,,,10.3389/fnana.2011.00029,0.4827586206896551,0.3620689655172413,3.4482758620689653,0.4827586206896551
www.brainmuseum.org,1,,60-330,,,,Cat,Felis catus,Carnivora,Cat6clr,1.0,34,137,,,,,,,,,,www.brainmuseum.org,0.5294117647058824,0.3970588235294118,4.029411764705882,0.5294117647058824
10.1159/000454797,1,19.0,,,,,Killer whale,Orcinus orca,Cetacea,Screenshot 2023-08-11 at 2.20.10 PM,12.0,773,1685,,,,,,,,,,10.1159/000454797,0.6209573091849936,0.4657179818887452,26.157826649417853,0.6209573091849936
10.1159/000454797,1,19.0,,,0.85,,Minke whale,Balaenoptera acutorostrata,Cetacea,Screenshot 2023-08-11 at 2.25.33 PM,12.0,773,1410,,,,,,,,,,10.1159/000454797,0.6520051746442432,0.4890038809831824,21.888745148771022,0.6520051746442432
10.1159/000123814,1,2.0,,,0.65,,Capybara,Hydrochoerus hydrochaeris,Rodentia,Screenshot 2023-08-11 at 2.41.22 PM,1.0,130,680,,,,,,,,,,10.1159/000123814,0.576923076923077,0.4326923076923077,5.230769230769231,0.576923076923077
10.1002/ar.23991,1,1.0,,,,,Bowhead whale,Balaena mysticetus,Cetacea,Screenshot 2023-08-11 at 2.44.08 PM,5.0,200,1000,,,,,,,,,,10.1002/ar.23991,1.425,1.06875,25.0,1.425
www.brainmuseum.org,1,,64-11,,0.55,,Common wombat,Vombatus ursinus,Diprotodontia,Wombat64116clr,1.0,40,123,,,,,,,,,,www.brainmuseum.org,0.475,0.35625,3.075,0.475
10.1002/cne.23984,2,7.0,,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-25 at 5.23.52 PM,1,113,1239,Screenshot 2023-08-25 at 5.32.28 PM,Screenshot 2023-08-25 at 5.32.12 PM,,,,,180.0,123,75.50687746657539,10.1002/cne.23984,0.8185027367650449,0.6138770525737837,10.964601769911503,0.6138770525737837
10.1002/cne.23930,2,2.0,,,,,Hippopotamus,Hippopotamus amphibius,Artiodactyla,Screenshot 2023-08-24 at 11.54.24 AM,2,72,343,Screenshot 2023-08-24 at 11.57.13 AM,Screenshot 2023-08-24 at 11.56.30 AM,,,,,,293,114.02351196289062,10.1002/cne.23930,1.0377566504017348,0.7783174878013012,9.527777777777777,0.7783174878013012
10.3389/fnana.2017.00074,2,2.0,,,,10.3,White rhinoceros,Ceratotherium simum,Perissodactyla,Screenshot 2023-08-23 at 4.35.34 PM,1,80,856,Screenshot 2023-08-23 at 4.41.16 PM,Screenshot 2023-08-23 at 4.40.48 PM,30.0,,,,,172,130.08193471480388,10.3389/fnana.2017.00074,1.0083870908124333,0.7562903181093249,10.7,0.7562903181093249
10.3389/fnana.2017.00074,2,1.0,,,,,Black rhinoceros ,Diceros bicornis ,Perissodactyla,Screenshot 2023-08-23 at 4.17.52 PM,1,120,1296,Screenshot 2023-08-23 at 4.16.39 PM,Screenshot 2023-08-23 at 4.16.53 PM,30.0,,,,,176,99.01758228648792,10.3389/fnana.2017.00074,0.75013319914006,0.5625998993550451,10.8,0.5625998993550451
10.1002/ajp.20048,2,1.0,,,,,Mountain gorilla,Gorilla beringei beringei,Primates,Screenshot 2023-08-16 at 5.44.29 PM,2,74,355,Screenshot 2023-08-16 at 5.49.38 PM,Screenshot 2023-08-16 at 5.50.21 PM,40.0,,,,120.0,305,158.31918262300036,10.1002/ajp.20048,1.3842114327694022,1.0381585745770516,9.594594594594597,1.0381585745770516
10.1002/ar.20407,2,1.0,,,,,Fin whale,Balaenoptera physalus,Cetacea,Screenshot 2023-08-15 at 1.50.12 PM,2,58,659,Screenshot 2023-08-15 at 1.46.36 PM,Screenshot 2023-08-15 at 1.46.16 PM,10.0,,,110.0,150.0,259,106.74368928608142,10.1002/ar.20407,1.0990341239236183,0.8242755929427137,22.724137931034484,0.8242755929427137
10.3389/fnana.2011.00029,2,7.0,,,,,White-lipped peccary,Tayassu pecari ,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5,222,200,Screenshot 2023-08-06 at 13.28.47,Screenshot 2023-08-06 at 13.27.29,20.0,,,,,773,76.84139682935631,10.3389/fnana.2011.00029,0.6627114862385194,0.4970336146788895,4.504504504504505,0.4970336146788895
10.3389/fnana.2011.00029,2,7.0,,,,,Giraffe,Giraffa camelopardalis,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5,222,527,Screenshot 2023-08-06 at 13.30.53,Screenshot 2023-08-06 at 13.27.29,50.0,,,,,773,117.21204067798372,10.3389/fnana.2011.00029,1.010884352548372,0.7581632644112789,11.86936936936937,0.7581632644112789
10.3389/fnana.2011.00029,2,7.0,,,,,Tonkean macaque,Macaca tonkeana ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,294,Screenshot 2023-08-06 at 13.43.29,Screenshot 2023-08-06 at 13.42.03,30.0,,,,,773,145.5663552824984,10.3389/fnana.2011.00029,1.2554235039456525,0.9415676279592392,6.837209302325581,0.9415676279592392
10.3389/fnana.2011.00029,2,7.0,,,,,Yellow baboon,Papio cynocephalus ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,344,Screenshot 2023-08-06 at 13.44.51,Screenshot 2023-08-06 at 13.42.03,25.0,,,,,773,151.58821571751645,10.3389/fnana.2011.00029,1.307358479668102,0.9805188597510768,8.0,0.9805188597510768
10.3389/fnana.2011.00029,2,7.0,,,,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,367,Screenshot 2023-08-06 at 13.45.28,Screenshot 2023-08-06 at 13.42.03,70.0,,,,,773,115.89392536442456,10.3389/fnana.2011.00029,0.9995163895163826,0.7496372921372869,8.534883720930232,0.7496372921372869
10.3389/fnana.2011.00029,2,7.0,,,,,Human,Homo sapiens,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,549,Screenshot 2023-08-06 at 14.42.53,Screenshot 2023-08-06 at 14.42.28,40.0,,,,,773,165.42157791321537,10.3389/fnana.2011.00029,1.4266630264184164,1.0699972698138125,12.767441860465116,1.0699972698138125
www.brainmuseum.org,2,,69-314,,,,Human,Homo sapiens,Primates,human8sect6,5,70,206,Screenshot 2023-08-07 at 11.12.27 PM,Screenshot 2023-08-07 at 11.25.25 PM,200.0,,10.0,,,501,98.9605513723273,www.brainmuseum.org,1.3168403376224525,0.9876302532168394,14.714285714285714,0.9876302532168394
www.brainmuseum.org,2,,85-33,,,,African elephant,Loxodonta africana,Proboscidea,elephantall6clr,5,48,177,Screenshot 2023-08-07 at 11.51.56 PM,Screenshot 2023-08-07 at 11.56.22 PM,,,,50.0,,536,74.37547187394993,www.brainmuseum.org,0.9250680581337056,0.6938010436002792,18.4375,0.6938010436002792
10.1017/S1464793106007019,2,1.0,,,,,Killer whale,Orcinus orca,Cetacea,Screenshot 2023-08-12 at 9.05.23 AM,1,65,1400,Screenshot 2023-08-12 at 9.16.07 AM,Screenshot 2023-08-12 at 9.16.33 AM,20.0,,,,200.0,151,92.00931343981014,10.1017/S1464793106007019,0.8124442687841955,0.6093332015881466,21.53846153846154,0.6093332015881466
10.1159/000454797,2,19.0,,,,,Ganges river dolphin,Platanista gangetica,Cetacea,Screenshot 2023-08-12 at 9.28.48 AM,12,290,179,Screenshot 2023-08-08 at 7.36.35 PM,Screenshot 2023-08-08 at 7.36.12 PM,0.0,1.0,10.0,,230.0,771,36.36593700590588,10.1159/000454797,0.7546757355311207,0.5660068016483405,7.406896551724138,0.5660068016483405
10.1159/000454797,2,19.0,,,,,Beluga whale,Delphinapterus leucas,Cetacea,Screenshot 2023-08-12 at 9.28.48 AM,12,290,430,Screenshot 2023-08-16 at 11.03.51 AM,Screenshot 2023-08-16 at 11.04.02 AM,10.0,,10.0,,200.0,780,35.43149586212941,10.1159/000454797,0.7267999151206034,0.5450999363404525,17.79310344827586,0.5450999363404525
www.brainmuseum.org,2,,64-232,,,,Short-beaked echidna,Tachyglossus aculeatus,Monotremata,Echidna6clr,1,42,165,Screenshot 2023-08-09 at 9.15.58 AM,Screenshot 2023-08-09 at 9.15.29 AM,20.0,,,,180.0,416,260.54391417211417,www.brainmuseum.org,0.8350766479875454,0.6263074859906591,3.928571428571429,0.6263074859906591
www.brainmuseum.org,2,,63-261,,,,Leopard,Panthera pardus,Carnivora,leopard6clr,1,18,113,Screenshot 2023-08-09 at 11.13.55 PM,Screenshot 2023-08-09 at 11.13.38 PM,,,,,,186,139.29093127304247,www.brainmuseum.org,0.9985012994483332,0.7488759745862499,6.277777777777778,0.7488759745862499
www.brainmuseum.org,2,,64-352,,,6.5,Spotted hyena,Crocuta crocuta,Carnivora,Spottedhyena6clr,1,18,110,Screenshot 2023-08-09 at 11.35.56 PM,Screenshot 2023-08-09 at 11.35.35 PM,,,,,,186,166.84294509887695,www.brainmuseum.org,1.196006774902344,0.8970050811767579,6.111111111111111,0.8970050811767579
www.brainmuseum.org,2,,59-326,,,,Domestic Dog (Beagle),Canis lupus familiaris,Carnivora,Beagle6clr,1,22,112,Screenshot 2023-08-10 at 11.25.08 AM,Screenshot 2023-08-10 at 11.24.54 AM,55.0,,30.0,100.0,200.0,177,112.54414876302084,www.brainmuseum.org,0.8477901978381984,0.6358426483786488,5.090909090909091,0.6358426483786488
www.brainmuseum.org,2,,66-165,,,,Domestic Dog (Basenji),Canis lupus familiaris,Carnivora,basenji6clr,1,27,122,Screenshot 2023-08-10 at 11.46.44 AM,Screenshot 2023-08-10 at 11.46.26 AM,30.0,,,,,203,147.1075999540441,www.brainmuseum.org,0.966223973425577,0.7246679800691828,4.518518518518518,0.7246679800691828
www.brainmuseum.org,2,,62-301,,,,Coyote,Canis latrans,Carnivora,coyotepanel6,1,22,114,Screenshot 2023-08-10 at 3.28.52 PM,Screenshot 2023-08-10 at 3.28.43 PM,,,,,,138,109.80564575195312,www.brainmuseum.org,1.0609241135454408,0.7956930851590807,5.181818181818182,0.7956930851590807
www.brainmuseum.org,2,,71-26,,,,Gray wolf,Canis lupus,Carnivora,Wolf6clr,1,23,123,Screenshot 2023-08-10 at 3.47.31 PM,Screenshot 2023-08-10 at 3.47.20 PM,50.0,,,,190.0,137,99.32396879650298,www.brainmuseum.org,0.9666566306229,0.7249924729671751,5.3478260869565215,0.7249924729671751
www.brainmuseum.org,2,,71-256,,,,American black bear,Ursus americanus,Carnivora,Blkbear6clr,1,18,123,Screenshot 2023-08-10 at 4.18.30 PM,Screenshot 2023-08-10 at 4.18.14 PM,30.0,,,,,189,160.58259030605885,www.brainmuseum.org,1.132857779936923,0.8496433349526923,6.833333333333333,0.8496433349526923
www.brainmuseum.org,2,,62-294,,,,California sea lion,Zalophus californianus,Carnivora,Casealionpanel6,1,12,121,Screenshot 2023-08-10 at 4.48.46 PM,Screenshot 2023-08-10 at 4.48.35 PM,,,,,,124,89.953859434023,www.brainmuseum.org,0.9672458003658388,0.7254343502743791,10.083333333333332,0.7254343502743791
www.brainmuseum.org,2,,61-513,,,10.5,Steller sea lion,Eumetopias jubatus,Carnivora,Stellarsealion6clr,1,14,146,Screenshot 2023-08-10 at 4.51.37 PM,Screenshot 2023-08-10 at 4.51.23 PM,,,,50.0,,136,95.33719704367898,www.brainmuseum.org,0.9346784023890096,0.7010088017917572,10.428571428571429,0.7010088017917572
www.brainmuseum.org,2,,69-56,,,,Tayra,Eira barbara,Carnivora,Tayra6clr,1,29,118,Screenshot 2023-08-28 at 8.27.30 AM,Screenshot 2023-08-28 at 8.27.14 AM,20.0,25.0,,,,239,126.915035124748,www.brainmuseum.org,0.7080336687573109,0.5310252515679832,4.068965517241379,0.5310252515679832
www.brainmuseum.org,2,,61-820,,,,Burchell's zebra,Equus quagga burchellii,Perissodactyla,zebrapanel6,1,13,116,Screenshot 2023-08-10 at 9.18.38 PM,Screenshot 2023-08-10 at 9.18.17 PM,30.0,35.0,,,270.0,117,86.20623358364763,www.brainmuseum.org,0.9824072203264688,0.7368054152448517,8.923076923076923,0.7368054152448517
www.brainmuseum.org,2,,61-361,,,,Domestic pig,Sus scrofa domesticus,Artiodactyla,Pig6clr,1,26,137,Screenshot 2023-08-10 at 9.26.34 PM,Screenshot 2023-08-10 at 9.26.23 PM,40.0,,,,,208,108.802783203125,www.brainmuseum.org,0.6974537384815706,0.5230903038611779,5.269230769230769,0.5230903038611779
www.brainmuseum.org,2,,63-445,,,,Collared peccary,Pecari tajacu,Artiodactyla,Collpecc634456clr,1,25,105,Screenshot 2023-08-10 at 9.42.34 PM,Screenshot 2023-08-10 at 9.42.24 PM,15.0,,,,190.0,249,131.4230334223533,www.brainmuseum.org,0.7037377961036322,0.5278033470777241,4.2,0.5278033470777241
www.brainmuseum.org,2,,65-139,,,,Llama,Lama glama,Artiodactyla,llama6clr,1,16,107,Screenshot 2023-08-10 at 9.48.30 PM,Screenshot 2023-08-10 at 9.48.07 PM,,,,,140.0,174,104.50964889526368,www.brainmuseum.org,0.800840221419645,0.6006301660647337,6.6875,0.6006301660647337
www.brainmuseum.org,2,,60-227,,,,Dromedary camel,Camelus dromedarius,Artiodactyla,Dromcamel6clr,1,12,128,Screenshot 2023-08-10 at 9.50.55 PM,Screenshot 2023-08-10 at 9.50.43 PM,,,,,,126,77.25442615187312,www.brainmuseum.org,0.8175071550462764,0.6131303662847073,10.666666666666666,0.6131303662847073
www.brainmuseum.org,2,,67-81,,,,White-tailed deer,Odocoileus virginianus,Artiodactyla,Whitetaildeer6clr,1,16,110,Screenshot 2023-08-10 at 9.53.08 PM,Screenshot 2023-08-10 at 9.52.56 PM,,,,,,173,92.74303530340325,www.brainmuseum.org,0.7147825456909692,0.5360869092682269,6.875,0.5360869092682269
www.brainmuseum.org,2,,64-322,,,,Zebu,Bos taurus indicus,Artiodactyla,Zebu6clr,1,13,125,Screenshot 2023-08-10 at 9.55.35 PM,Screenshot 2023-08-10 at 9.54.54 PM,,,,,,129,104.3125145755597,www.brainmuseum.org,1.0781655253287823,0.8086241439965869,9.615384615384617,0.8086241439965869
www.brainmuseum.org,2,,59-55,,,,Domestic goat,Capra hircus domestica,Artiodactyla,Goat6clr,1,26,142,Screenshot 2023-08-10 at 9.56.51 PM,Screenshot 2023-08-10 at 9.56.35 PM,20.0,,,,,268,142.2922566731771,www.brainmuseum.org,0.7079216749909308,0.5309412562431981,5.461538461538462,0.5309412562431981
www.brainmuseum.org,2,,61-693,,,,Domestic sheep,Ovis aries,Artiodactyla,Sheep6clr,1,33,193,Screenshot 2023-08-10 at 9.58.13 PM,Screenshot 2023-08-10 at 9.57.54 PM,,,,,,339,201.5687072018543,www.brainmuseum.org,0.7927972751302037,0.5945979563476528,5.848484848484849,0.5945979563476528
www.brainmuseum.org,2,,62-621,,,,Capybara,Hydrochoerus hydrochaeris,Rodentia,Capybara68866clr,1,24,132,Screenshot 2023-08-10 at 10.50.09 PM,Screenshot 2023-08-10 at 10.49.53 PM,,,,,,243,187.4689643496559,www.brainmuseum.org,1.0286362927278787,0.7714772195459091,5.5,0.7714772195459091


==> brain_samples/combined_GS1_GS2_brains_merged.csv <==
Doi,Method,Figure number,Sample number,Reference,Gyral size NQ,Brain size NQ,Name1,Scientific name,Order,Whole brain image name,Scale(cm),Manually measured scale,Manually measured brain,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
www.brainmuseum.org,1,,63-10,\cite[\#63-10]{www.brainmuseum.org},,,Ermine,Mustela erminea,Carnivora,Weasel6clr,1.0,70,118,,,,,,,,,,Ermine\cite[\#63-10]{www.brainmuseum.org},0.3571428571428571,0.2678571428571428,1.6857142857142855,0.3571428571428571
www.brainmuseum.org,1,,63-271,\cite[\#63-271]{www.brainmuseum.org},,,Philippine flying lemur,Cynocephalus volans,Dermoptera,Flyinglemur6clr,1.0,47,111,,,,,,,,,,Philippine flying lemur\cite[\#63-271]{www.brainmuseum.org},0.4042553191489361,0.3031914893617021,2.361702127659574,0.4042553191489361
www.brainmuseum.org,1,,58-323,\cite[\#58-323]{www.brainmuseum.org},,,European polecat (ferret),Mustela putorius,Carnivora,Ferret6clr,1.0,37,92,,,,,,,,,,European polecat (ferret)\cite[\#58-323]{www.brainmuseum.org},0.4054054054054054,0.304054054054054,2.486486486486487,0.4054054054054054
10.1111/ahe.12501,1,6.0,,\cite[Fig.~6]{10.1111/ahe.12501},,,Giant anteater,Myrmecophaga tridactyla,Pilosa,Screenshot 2023-08-16 at 10.31.54 PM,1.0,203,527,,,,,,,,,,Giant anteater\cite[Fig.~6]{10.1111/ahe.12501},0.4187192118226601,0.314039408866995,2.5960591133004924,0.4187192118226601
10.3389/fnana.2011.00029,1,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,Goat,Capra aegagrus hircus,Artiodactyla,Screenshot 2023-08-15 at 4.05.56 PM,5.0,223,230,,,,,,,,,,Goat\cite[Fig.~7]{10.3389/fnana.2011.00029},0.4260089686098654,0.3195067264573991,5.156950672645739,0.4260089686098654
www.brainmuseum.org,1,,58-324,\cite[\#58-324]{www.brainmuseum.org},,,American mink,Neovison vison,Carnivora,Mink6clr,1.0,36,96,,,,,,,,,,American mink\cite[\#58-324]{www.brainmuseum.org},0.4444444444444444,0.3333333333333333,2.6666666666666665,0.4444444444444444
10.3389/fnana.2011.00029,1,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,Greater kudu,Tragelaphus strepsiceros,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5.0,222,300,,,,,,,,,,Greater kudu\cite[Fig.~7]{10.3389/fnana.2011.00029},0.4504504504504504,0.3378378378378378,6.756756756756756,0.4504504504504504
www.brainmuseum.org,1,,57-88,\cite[\#57-88]{www.brainmuseum.org},,4.3,Raccoon,Procyon lotor,Carnivora,Raccoon6clr,1.0,26,107,,,,,,,,,,Raccoon\cite[\#57-88]{www.brainmuseum.org},0.4615384615384615,0.3461538461538461,4.3,0.4615384615384615
10.1111/ahe.12501,1,6.0,,\cite[Fig.~6]{10.1111/ahe.12501},,,Collared anteater,Tamandua tetradactyla,Pilosa,Screenshot 2023-08-16 at 10.29.44 PM,1.0,260,456,,,,,,,,,,Collared anteater\cite[Fig.~6]{10.1111/ahe.12501},0.4653846153846154,0.3490384615384615,1.7538461538461538,0.4653846153846154
www.brainmuseum.org,1,,62-172,\cite[\#62-172]{www.brainmuseum.org},,,Brown greater galago,Otolemur crassicaudatus,Primates,Bigbushbaby6clr,1.0,50,128,,,,,,,,,,Brown greater galago\cite[\#62-172]{www.brainmuseum.org},0.48,0.36,2.56,0.48
10.3389/fnana.2011.00029,1,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,Cat,Felis catus,Carnivora,Screenshot 2023-08-09 at 4.47.48 PM,5.0,145,100,,,,,,,,,,Cat\cite[Fig.~7]{10.3389/fnana.2011.00029},0.4827586206896551,0.3620689655172413,3.4482758620689653,0.4827586206896551
www.brainmuseum.org,1,,61-766,\cite[\#61-766]{www.brainmuseum.org},,,Yellow mongoose,Cynictis penicillata,Carnivora,Yellowmongoose6clr,1.0,35,94,,,,,,,,,,Yellow mongoose\cite[\#61-766]{www.brainmuseum.org},0.4857142857142857,0.3642857142857142,2.685714285714285,0.4857142857142857
10.3389/fnana.2011.00029,2,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,White-lipped peccary,Tayassu pecari ,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5.0,222,200,Screenshot 2023-08-06 at 13.28.47,Screenshot 2023-08-06 at 13.27.29,20.0,,,,,773.0,76.84139682935631,White-lipped peccary\cite[Fig.~7]{10.3389/fnana.2011.00029},0.6627114862385194,0.4970336146788895,4.504504504504505,0.4970336146788895
www.brainmuseum.org,1,,62-635,\cite[\#62-635]{www.brainmuseum.org},,,Rock hyrax,Procavia capensis,Hyracoidea,Rockhyrax6clr,1.0,40,120,,,,,,,,,,Rock hyrax\cite[\#62-635]{www.brainmuseum.org},0.5,0.375,3.0,0.5
www.brainmuseum.org,1,,63-113,\cite[\#63-113]{www.brainmuseum.org},,,Striped skunk,Mephitis mephitis,Carnivora,Skunk6clr,1.0,40,105,,,,,,,,,,Striped skunk\cite[\#63-113]{www.brainmuseum.org},0.5,0.375,2.625,0.5
www.brainmuseum.org,1,,62-441,\cite[\#62-441]{www.brainmuseum.org},,,Potto,Perodicticus potto,Primates,Potto6clr,1.0,40,120,,,,,,,,,,Potto\cite[\#62-441]{www.brainmuseum.org},0.5,0.375,3.0,0.5
www.brainmuseum.org,1,,58-360,\cite[\#58-360]{www.brainmuseum.org},,,White-nosed coati,Nasua narica,Carnivora,coati6clr,1.0,30,110,,,,,,,,,,White-nosed coati\cite[\#58-360]{www.brainmuseum.org},0.5,0.375,3.6666666666666665,0.5
10.1017/S1464793106007019,1,18.0,,\cite[Fig.~18]{10.1017/S1464793106007019},,7.9,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-19 at 10.42.15 PM,1.0,118,987,,,,,,,,,,California sea lion\cite[Fig.~18]{10.1017/S1464793106007019},0.5169491525423728,0.3877118644067796,7.9,0.5169491525423728
www.brainmuseum.org,2,,61-361,\cite[\#61-361]{www.brainmuseum.org},,,Domestic pig,Sus scrofa domesticus,Artiodactyla,Pig6clr,1.0,26,137,Screenshot 2023-08-10 at 9.26.34 PM,Screenshot 2023-08-10 at 9.26.23 PM,40.0,,,,,208.0,108.802783203125,Domestic pig\cite[\#61-361]{www.brainmuseum.org},0.6974537384815706,0.5230903038611779,5.269230769230769,0.5230903038611779
www.brainmuseum.org,2,,63-445,\cite[\#63-445]{www.brainmuseum.org},,,Collared peccary,Pecari tajacu,Artiodactyla,Collpecc634456clr,1.0,25,105,Screenshot 2023-08-10 at 9.42.34 PM,Screenshot 2023-08-10 at 9.42.24 PM,15.0,,,,190.0,249.0,131.4230334223533,Collared peccary\cite[\#63-445]{www.brainmuseum.org},0.7037377961036322,0.5278033470777241,4.2,0.5278033470777241
www.brainmuseum.org,1,,60-330,\cite[\#60-330]{www.brainmuseum.org},,,Cat,Felis catus,Carnivora,Cat6clr,1.0,34,137,,,,,,,,,,Cat\cite[\#60-330]{www.brainmuseum.org},0.5294117647058824,0.3970588235294118,4.029411764705882,0.5294117647058824
10.1111/ahe.12501,1,4.0,,\cite[Fig.~4]{10.1111/ahe.12501},,,Brown-throated sloth,Bradypus variegatus,Pilosa,Screenshot 2023-08-16 at 10.02.51 PM,1.0,236,765,,,,,,,,,,Brown-throated sloth\cite[Fig.~4]{10.1111/ahe.12501},0.5296610169491526,0.3972457627118644,3.2415254237288136,0.5296610169491526
www.brainmuseum.org,2,,59-55,\cite[\#59-55]{www.brainmuseum.org},,,Domestic goat,Capra hircus domestica,Artiodactyla,Goat6clr,1.0,26,142,Screenshot 2023-08-10 at 9.56.51 PM,Screenshot 2023-08-10 at 9.56.35 PM,20.0,,,,,268.0,142.2922566731771,Domestic goat\cite[\#59-55]{www.brainmuseum.org},0.7079216749909308,0.5309412562431981,5.461538461538462,0.5309412562431981
www.brainmuseum.org,2,,69-56,\cite[\#69-56]{www.brainmuseum.org},,,Tayra,Eira barbara,Carnivora,Tayra6clr,1.0,29,118,Screenshot 2023-08-28 at 8.27.30 AM,Screenshot 2023-08-28 at 8.27.14 AM,20.0,25.0,,,,239.0,126.915035124748,Tayra\cite[\#69-56]{www.brainmuseum.org},0.7080336687573109,0.5310252515679832,4.068965517241379,0.5310252515679832
www.brainmuseum.org,1,,61-511,\cite[\#61-511]{www.brainmuseum.org},,,Northern fur seal,Callorhinus ursinus,Carnivora,Northfursealpanel1,1.0,15,132,,,,,,,,,,Northern fur seal\cite[\#61-511]{www.brainmuseum.org},0.5333333333333333,0.4,8.8,0.5333333333333333
www.brainmuseum.org,2,,67-81,\cite[\#67-81]{www.brainmuseum.org},,,White-tailed deer,Odocoileus virginianus,Artiodactyla,Whitetaildeer6clr,1.0,16,110,Screenshot 2023-08-10 at 9.53.08 PM,Screenshot 2023-08-10 at 9.52.56 PM,,,,,,173.0,92.74303530340325,White-tailed deer\cite[\#67-81]{www.brainmuseum.org},0.7147825456909692,0.5360869092682269,6.875,0.5360869092682269
www.brainmuseum.org,1,,61-98,\cite[\#61-98]{www.brainmuseum.org},,,Linnaeus's two-toed sloth,Choloepus didactylus,Pilosa,Twotoesloth6clr,1.0,37,131,,,,,,,,,,Linnaeus's two-toed sloth\cite[\#61-98]{www.brainmuseum.org},0.5405405405405406,0.4054054054054054,3.540540540540541,0.5405405405405406
10.1159/000454797,2,19.0,,\cite[Fig.~19]{10.1159/000454797},,,Beluga whale,Delphinapterus leucas,Cetacea,Screenshot 2023-08-12 at 9.28.48 AM,12.0,290,430,Screenshot 2023-08-16 at 11.03.51 AM,Screenshot 2023-08-16 at 11.04.02 AM,10.0,,10.0,,200.0,780.0,35.43149586212941,Beluga whale\cite[Fig.~19]{10.1159/000454797},0.7267999151206034,0.5450999363404525,17.79310344827586,0.5450999363404525
www.brainmuseum.org,1,,64-11,\cite[\#64-11]{www.brainmuseum.org},0.55,,Common wombat,Vombatus ursinus,Diprotodontia,Wombat64116clr,1.0,40,123,,,,,,,,,,Common wombat\cite[\#64-11]{www.brainmuseum.org},0.475,0.35625,3.075,0.55
www.brainmuseum.org,1,,62-181,\cite[\#62-181]{www.brainmuseum.org},0.55,,Slow loris,Nycticebus coucang,Primates,Slowloris6clr,1.0,50,146,,,,,,,,,,Slow loris\cite[\#62-181]{www.brainmuseum.org},0.5,0.375,2.92,0.55
10.1111/ahe.12501,1,1.0,,\cite[Fig.~1]{10.1111/ahe.12501},,,Linnaeus's two-toed sloth,Choloepus didactylus,Pilosa,Screenshot 2023-08-16 at 9.58.03 PM,2.0,384,745,,,,,,,,,,Linnaeus's two-toed sloth\cite[Fig.~1]{10.1111/ahe.12501},0.5520833333333333,0.4140624999999999,3.880208333333333,0.5520833333333333
www.brainmuseum.org,1,,68-312,\cite[\#68-312]{www.brainmuseum.org},,,Crab-eating raccoon,Procyon cancrivorus,Carnivora,Crabraccoon6clr,1.0,27,123,,,,,,,,,,Crab-eating raccoon\cite[\#68-312]{www.brainmuseum.org},0.5555555555555556,0.4166666666666667,4.555555555555555,0.5555555555555556
10.3389/fnana.2017.00074,2,1.0,,\cite[Fig.~1]{10.3389/fnana.2017.00074},,,Black rhinoceros ,Diceros bicornis ,Perissodactyla,Screenshot 2023-08-23 at 4.17.52 PM,1.0,120,1296,Screenshot 2023-08-23 at 4.16.39 PM,Screenshot 2023-08-23 at 4.16.53 PM,30.0,,,,,176.0,99.01758228648792,Black rhinoceros \cite[Fig.~1]{10.3389/fnana.2017.00074},0.75013319914006,0.5625998993550451,10.8,0.5625998993550451
10.1159/000454797,2,19.0,,\cite[Fig.~19]{10.1159/000454797},,,Ganges river dolphin,Platanista gangetica,Cetacea,Screenshot 2023-08-12 at 9.28.48 AM,12.0,290,179,Screenshot 2023-08-08 at 7.36.35 PM,Screenshot 2023-08-08 at 7.36.12 PM,0.0,1.0,10.0,,230.0,771.0,36.36593700590588,Ganges river dolphin\cite[Fig.~19]{10.1159/000454797},0.7546757355311207,0.5660068016483405,7.406896551724138,0.5660068016483405
www.brainmuseum.org,1,,60-121,\cite[\#60-121]{www.brainmuseum.org},,,Red panda,Ailurus fulgens,Carnivora,Lesserpanda6clr,1.0,30,114,,,,,,,,,,Red panda\cite[\#60-121]{www.brainmuseum.org},0.5666666666666667,0.425,3.8,0.5666666666666667
10.1159/000063731,1,2.0,,\cite[Fig.~2]{10.1159/000063731},,,Bottlenose dolphin,Tursiops truncatus,Cetacea,Screenshot 2023-08-15 at 12.01.04 PM,1.0,74,820,,,,,,,,,,Bottlenose dolphin\cite[Fig.~2]{10.1159/000063731},0.5675675675675675,0.4256756756756756,11.081081081081082,0.5675675675675675
10.1002/ar.10183,1,1.0,,\cite[Fig.~1]{10.1002/ar.10183},,,Beluga whale,Delphinapterus leucas,Cetacea,Screenshot 2023-08-24 at 10.37.25 AM,5.0,351,1312,,,,,,,,,,Beluga whale\cite[Fig.~1]{10.1002/ar.10183},0.5698005698005698,0.4273504273504274,18.68945868945869,0.5698005698005698
www.brainmuseum.org,1,,63-127,\cite[\#63-127]{www.brainmuseum.org},,,American badger,Taxidea taxus,Carnivora,Badger6clr,1.0,26,128,,,,,,,,,,American badger\cite[\#63-127]{www.brainmuseum.org},0.576923076923077,0.4326923076923077,4.923076923076923,0.576923076923077
10.3389/fnana.2011.00029,1,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,Mouflon,Ovis orientalis,Artiodactyla,Screenshot 2023-08-15 at 1.24.56 PM,5.0,289,367,,,,,,,,,,Mouflon\cite[Fig.~7]{10.3389/fnana.2011.00029},0.5882352941176471,0.4411764705882353,6.349480968858132,0.5882352941176471
www.brainmuseum.org,2,,61-693,\cite[\#61-693]{www.brainmuseum.org},,,Domestic sheep,Ovis aries,Artiodactyla,Sheep6clr,1.0,33,193,Screenshot 2023-08-10 at 9.58.13 PM,Screenshot 2023-08-10 at 9.57.54 PM,,,,,,339.0,201.5687072018543,Domestic sheep\cite[\#61-693]{www.brainmuseum.org},0.7927972751302037,0.5945979563476528,5.848484848484849,0.5945979563476528
www.brainmuseum.org,1,,62-106,\cite[\#62-106]{www.brainmuseum.org},,,Ringtail cat,Bassariscus astutus,Carnivora,Ringtailcat6clr,1.0,40,135,,,,,,,,,,Ringtail cat\cite[\#62-106]{www.brainmuseum.org},0.6000000000000001,0.45,3.375,0.6000000000000001
www.brainmuseum.org,2,,65-139,\cite[\#65-139]{www.brainmuseum.org},,,Llama,Lama glama,Artiodactyla,llama6clr,1.0,16,107,Screenshot 2023-08-10 at 9.48.30 PM,Screenshot 2023-08-10 at 9.48.07 PM,,,,,140.0,174.0,104.50964889526368,Llama\cite[\#65-139]{www.brainmuseum.org},0.800840221419645,0.6006301660647337,6.6875,0.6006301660647337
10.3389/fnana.2011.00029,1,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,Cheetah,Acinonyx jubatus,Carnivora,Screenshot 2023-08-19 at 10.49.15 PM,5.0,149,189,,,,,,,,,,Cheetah\cite[Fig.~7]{10.3389/fnana.2011.00029},0.6040268456375839,0.4530201342281879,6.342281879194631,0.6040268456375839
10.1017/S1464793106007019,2,1.0,,\cite[Fig.~1]{10.1017/S1464793106007019},,,Killer whale,Orcinus orca,Cetacea,Screenshot 2023-08-12 at 9.05.23 AM,1.0,65,1400,Screenshot 2023-08-12 at 9.16.07 AM,Screenshot 2023-08-12 at 9.16.33 AM,20.0,,,,200.0,151.0,92.00931343981014,Killer whale\cite[Fig.~1]{10.1017/S1464793106007019},0.8124442687841955,0.6093332015881466,21.53846153846154,0.6093332015881466
www.brainmuseum.org,2,,60-227,\cite[\#60-227]{www.brainmuseum.org},,,Dromedary camel,Camelus dromedarius,Artiodactyla,Dromcamel6clr,1.0,12,128,Screenshot 2023-08-10 at 9.50.55 PM,Screenshot 2023-08-10 at 9.50.43 PM,,,,,,126.0,77.25442615187312,Dromedary camel\cite[\#60-227]{www.brainmuseum.org},0.8175071550462764,0.6131303662847073,10.666666666666666,0.6131303662847073
10.1002/cne.23984,2,7.0,,\cite[Fig.~7]{10.1002/cne.23984},,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-25 at 5.23.52 PM,1.0,113,1239,Screenshot 2023-08-25 at 5.32.28 PM,Screenshot 2023-08-25 at 5.32.12 PM,,,,,180.0,123.0,75.50687746657539,California sea lion\cite[Fig.~7]{10.1002/cne.23984},0.8185027367650449,0.6138770525737837,10.964601769911503,0.6138770525737837
10.1159/000454797,1,19.0,,\cite[Fig.~19]{10.1159/000454797},,,Killer whale,Orcinus orca,Cetacea,Screenshot 2023-08-11 at 2.20.10 PM,12.0,773,1685,,,,,,,,,,Killer whale\cite[Fig.~19]{10.1159/000454797},0.6209573091849936,0.4657179818887452,26.157826649417853,0.6209573091849936
10.1002/cne.24999,1,3.0,,\cite[Fig.~3]{10.1002/cne.24999},,,African wild dog,Lycaon pictus,Carnivora,Screenshot 2023-08-16 at 5.30.07 PM,1.0,85,543,,,,,,,,,,African wild dog\cite[Fig.~3]{10.1002/cne.24999},0.6235294117647059,0.4676470588235294,6.388235294117647,0.6235294117647059
www.brainmuseum.org,2,,64-232,\cite[\#64-232]{www.brainmuseum.org},,,Short-beaked echidna,Tachyglossus aculeatus,Monotremata,Echidna6clr,1.0,42,165,Screenshot 2023-08-09 at 9.15.58 AM,Screenshot 2023-08-09 at 9.15.29 AM,20.0,,,,180.0,416.0,260.54391417211417,Short-beaked echidna\cite[\#64-232]{www.brainmuseum.org},0.8350766479875454,0.6263074859906591,3.928571428571429,0.6263074859906591
Camelus,1,2.0,,\cite[Fig.~2]{Camelus},,,Bactrian camel,Camelus bactrianus,Artiodactyla,Screenshot 2023-08-24 at 9.18.52 AM,3.0,274,949,,,,,,,,,,Bactrian camel\cite[Fig.~2]{Camelus},0.635036496350365,0.4762773722627737,10.39051094890511,0.635036496350365
www.brainmuseum.org,2,,59-326,\cite[\#59-326]{www.brainmuseum.org},,,Domestic Dog (Beagle),Canis lupus familiaris,Carnivora,Beagle6clr,1.0,22,112,Screenshot 2023-08-10 at 11.25.08 AM,Screenshot 2023-08-10 at 11.24.54 AM,55.0,,30.0,100.0,200.0,177.0,112.54414876302084,Domestic Dog (Beagle)\cite[\#59-326]{www.brainmuseum.org},0.8477901978381984,0.6358426483786488,5.090909090909091,0.6358426483786488
10.1159/000123814,1,2.0,,\cite[Fig.~2]{10.1159/000123814},0.65,,Capybara,Hydrochoerus hydrochaeris,Rodentia,Screenshot 2023-08-11 at 2.41.22 PM,1.0,130,680,,,,,,,,,,Capybara\cite[Fig.~2]{10.1159/000123814},0.576923076923077,0.4326923076923077,5.230769230769231,0.65
www.brainmuseum.org,1,,63-18,\cite[\#63-18]{www.brainmuseum.org},0.65,,Geoffroy's spider monkey,Ateles geoffroyi,Primates,Spidermonk6clr,1.0,26,139,,,,,,,,,,Geoffroy's spider monkey\cite[\#63-18]{www.brainmuseum.org},0.5,0.375,5.346153846153847,0.65
www.brainmuseum.org,1,,60-206,\cite[\#60-206]{www.brainmuseum.org},0.65,5.6,Cougar (puma),Puma concolor,Carnivora,ammtlionpanel6,1.0,20,105,,,,,,,,,,Cougar (puma)\cite[\#60-206]{www.brainmuseum.org},0.5,0.375,5.6,0.65
www.brainmuseum.org,1,,70-355,\cite[\#70-355]{www.brainmuseum.org},0.65,,Red-bellied titi monkey,Callicebus moloch,Primates,Titimonk6clr,1.0,48,151,,,,,,,,,,Red-bellied titi monkey\cite[\#70-355]{www.brainmuseum.org},0.4791666666666666,0.359375,3.145833333333333,0.65
www.brainmuseum.org,1,,69-11,\cite[\#69-11]{www.brainmuseum.org},0.65,,Grison,Galictis vittata,Carnivora,Grison6clr,1.0,35,127,,,,,,,,,,Grison\cite[\#69-11]{www.brainmuseum.org},0.5142857142857142,0.3857142857142857,3.628571428571429,0.65
10.1002/cne.25461,1,7.0,,\cite[Fig.~7]{10.1002/cne.25461},,,Wild boar,Sus scrofa,Artiodactyla,Screenshot 2023-08-26 at 11.22.03 PM,1.0,152,1000,,,,,,,,,,Wild boar\cite[Fig.~7]{10.1002/cne.25461},0.6578947368421052,0.4934210526315788,6.578947368421052,0.6578947368421052
10.1002/cne.25461,1,7.0,,\cite[Fig.~7]{10.1002/cne.25461},,,Domestic pig,Sus scrofa domesticus ,Artiodactyla,Screenshot 2023-08-26 at 11.22.03 PM,1.0,152,900,,,,,,,,,,Domestic pig\cite[Fig.~7]{10.1002/cne.25461},0.6578947368421052,0.4934210526315788,5.921052631578947,0.6578947368421052
10.1002/ar.20937,1,1.0,,\cite[Fig.~1]{10.1002/ar.20937},,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-23 at 11.13.12 PM,1.0,100,953,,,,,,,,,,California sea lion\cite[Fig.~1]{10.1002/ar.20937},0.68,0.51,9.53,0.68
www.brainmuseum.org,1,,61-515,\cite[\#61-515]{www.brainmuseum.org},,,Harbor seal,Phoca vitulina,Carnivora,Harborseal6clr,1.0,16,144,,,,,,,,,,Harbor seal\cite[\#61-515]{www.brainmuseum.org},0.6875,0.515625,9.0,0.6875
www.brainmuseum.org,1,,63-388,\cite[\#63-388]{www.brainmuseum.org},,,Fennec fox,Vulpes zerda,Carnivora,Fennec6clr,1.0,32,112,,,,,,,,,,Fennec fox\cite[\#63-388]{www.brainmuseum.org},0.6875,0.515625,3.5,0.6875
10.1371/journal.pone.0154580,1,1.0,,\cite[Fig.~1]{10.1371/journal.pone.0154580},,,Cattle,Bos taurus,Artiodactyla,Screenshot 2023-08-26 at 10.15.03 PM,3.0,260,856,,,,,,,,,,Cattle\cite[Fig.~1]{10.1371/journal.pone.0154580},0.6923076923076923,0.5192307692307692,9.876923076923076,0.6923076923076923
www.brainmuseum.org,2,,85-33,\cite[\#85-33]{www.brainmuseum.org},,,African elephant,Loxodonta africana,Proboscidea,elephantall6clr,5.0,48,177,Screenshot 2023-08-07 at 11.51.56 PM,Screenshot 2023-08-07 at 11.56.22 PM,,,,50.0,,536.0,74.37547187394993,African elephant\cite[\#85-33]{www.brainmuseum.org},0.9250680581337056,0.6938010436002792,18.4375,0.6938010436002792
www.brainmuseum.org,1,,61-93,\cite[\#61-93]{www.brainmuseum.org},,,Collared anteater,Tamandua tetradactyla,Pilosa,Collaredanteater6clr,1.0,33,112,,,,,,,,,,Collared anteater\cite[\#61-93]{www.brainmuseum.org},0.696969696969697,0.5227272727272727,3.393939393939394,0.696969696969697
www.brainmuseum.org,1,,62-442,\cite[\#62-442]{www.brainmuseum.org},,,Ring-tailed lemur,Lemur catta,Primates,Lemurcatta6clr,1.0,40,150,,,,,,,,,,Ring-tailed lemur\cite[\#62-442]{www.brainmuseum.org},0.7000000000000001,0.525,3.75,0.7000000000000001
www.brainmuseum.org,2,,61-513,\cite[\#61-513]{www.brainmuseum.org},,10.5,Steller sea lion,Eumetopias jubatus,Carnivora,Stellarsealion6clr,1.0,14,146,Screenshot 2023-08-10 at 4.51.37 PM,Screenshot 2023-08-10 at 4.51.23 PM,,,,50.0,,136.0,95.33719704367898,Steller sea lion\cite[\#61-513]{www.brainmuseum.org},0.9346784023890096,0.7010088017917572,10.5,0.7010088017917572
www.brainmuseum.org,1,,62-113,\cite[\#62-113]{www.brainmuseum.org},,,Olingo,Bassaricyon gabbii,Carnivora,Olingo6clr,1.0,37,116,,,,,,,,,,Olingo\cite[\#62-113]{www.brainmuseum.org},0.7027027027027027,0.5270270270270271,3.135135135135135,0.7027027027027027
www.brainmuseum.org,2,,66-165,\cite[\#66-165]{www.brainmuseum.org},,,Domestic Dog (Basenji),Canis lupus familiaris,Carnivora,basenji6clr,1.0,27,122,Screenshot 2023-08-10 at 11.46.44 AM,Screenshot 2023-08-10 at 11.46.26 AM,30.0,,,,,203.0,147.1075999540441,Domestic Dog (Basenji)\cite[\#66-165]{www.brainmuseum.org},0.966223973425577,0.7246679800691828,4.518518518518518,0.7246679800691828
www.brainmuseum.org,2,,71-26,\cite[\#71-26]{www.brainmuseum.org},,,Gray wolf,Canis lupus,Carnivora,Wolf6clr,1.0,23,123,Screenshot 2023-08-10 at 3.47.31 PM,Screenshot 2023-08-10 at 3.47.20 PM,50.0,,,,190.0,137.0,99.32396879650298,Gray wolf\cite[\#71-26]{www.brainmuseum.org},0.9666566306229,0.7249924729671751,5.3478260869565215,0.7249924729671751
www.brainmuseum.org,2,,62-294,\cite[\#62-294]{www.brainmuseum.org},,,California sea lion,Zalophus californianus,Carnivora,Casealionpanel6,1.0,12,121,Screenshot 2023-08-10 at 4.48.46 PM,Screenshot 2023-08-10 at 4.48.35 PM,,,,,,124.0,89.953859434023,California sea lion\cite[\#62-294]{www.brainmuseum.org},0.9672458003658388,0.7254343502743791,10.083333333333332,0.7254343502743791
www.brainmuseum.org,1,,60-142,\cite[\#60-142]{www.brainmuseum.org},,,Lar gibbon,Hylobates lar,Primates,60-142gibbonclrlg,1.0,22,115,,,,,,,,,,Lar gibbon\cite[\#60-142]{www.brainmuseum.org},0.7272727272727273,0.5454545454545454,5.227272727272728,0.7272727272727273
www.brainmuseum.org,2,,61-820,\cite[\#61-820]{www.brainmuseum.org},,,Burchell's zebra,Equus quagga burchellii,Perissodactyla,zebrapanel6,1.0,13,116,Screenshot 2023-08-10 at 9.18.38 PM,Screenshot 2023-08-10 at 9.18.17 PM,30.0,35.0,,,270.0,117.0,86.20623358364763,Burchell's zebra\cite[\#61-820]{www.brainmuseum.org},0.9824072203264688,0.7368054152448517,8.923076923076923,0.7368054152448517
10.1002/ar.22875,1,1.0,,\cite[Fig.~1]{10.1002/ar.22875},,,Pygmy hippopotamus,Hexaprotodon liberiensis,Artiodactyla,Screenshot 2023-08-24 at 3.53.58 PM,5.0,338,608,,,,,,,,,,Pygmy hippopotamus\cite[Fig.~1]{10.1002/ar.22875},0.7396449704142012,0.5547337278106509,8.994082840236686,0.7396449704142012
www.brainmuseum.org,1,,63-392,\cite[\#63-392]{www.brainmuseum.org},,,Red fox,Vulpes vulpes,Carnivora,redfoxpanel6,1.0,27,127,,,,,,,,,,Red fox\cite[\#63-392]{www.brainmuseum.org},0.7407407407407407,0.5555555555555556,4.703703703703703,0.7407407407407407
10.1002/ar.23991,1,2.0,,\cite[Fig.~2]{10.1002/ar.23991},,,Pygmy sperm whale,Kogia breviceps,Cetacea,Screenshot 2023-08-18 at 12.47.11 PM,5.0,127,236,,,,,,,,,,Pygmy sperm whale\cite[Fig.~2]{10.1002/ar.23991},0.7480314960629921,0.5610236220472441,9.291338582677165,0.7480314960629921
www.brainmuseum.org,2,,63-261,\cite[\#63-261]{www.brainmuseum.org},,,Leopard,Panthera pardus,Carnivora,leopard6clr,1.0,18,113,Screenshot 2023-08-09 at 11.13.55 PM,Screenshot 2023-08-09 at 11.13.38 PM,,,,,,186.0,139.29093127304247,Leopard\cite[\#63-261]{www.brainmuseum.org},0.9985012994483332,0.7488759745862499,6.277777777777778,0.7488759745862499
10.3389/fnana.2011.00029,2,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,367,Screenshot 2023-08-06 at 13.45.28,Screenshot 2023-08-06 at 13.42.03,70.0,,,,,773.0,115.89392536442456,Common chimpanzee\cite[Fig.~7]{10.3389/fnana.2011.00029},0.9995163895163826,0.7496372921372869,8.534883720930232,0.7496372921372869
10.1002/cne.24188,1,9.0,,\cite[Fig.~9]{10.1002/cne.24188},0.75,12.5,Northern elephant seal,Mirounga angustirostris,Carnivora,Screenshot 2023-08-24 at 2.53.28 PM,1.0,143,1955,,,,,,,,,,Northern elephant seal\cite[Fig.~9]{10.1002/cne.24188},0.6993006993006993,0.5244755244755245,12.5,0.75
www.brainmuseum.org,1,,64-69,\cite[\#64-69]{www.brainmuseum.org},0.75,,Mongoose lemur,Eulemur mongoz,Primates,Mongooselemur6,1.0,35,121,,,,,,,,,,Mongoose lemur\cite[\#64-69]{www.brainmuseum.org},0.5714285714285714,0.4285714285714285,3.457142857142857,0.75
10.3389/fnana.2017.00074,2,2.0,,\cite[Fig.~2]{10.3389/fnana.2017.00074},,10.3,White rhinoceros,Ceratotherium simum,Perissodactyla,Screenshot 2023-08-23 at 4.35.34 PM,1.0,80,856,Screenshot 2023-08-23 at 4.41.16 PM,Screenshot 2023-08-23 at 4.40.48 PM,30.0,,,,,172.0,130.08193471480388,White rhinoceros\cite[Fig.~2]{10.3389/fnana.2017.00074},1.0083870908124333,0.7562903181093249,10.3,0.7562903181093249
10.3389/fnana.2011.00029,2,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,Giraffe,Giraffa camelopardalis,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5.0,222,527,Screenshot 2023-08-06 at 13.30.53,Screenshot 2023-08-06 at 13.27.29,50.0,,,,,773.0,117.21204067798372,Giraffe\cite[Fig.~7]{10.3389/fnana.2011.00029},1.010884352548372,0.7581632644112789,11.86936936936937,0.7581632644112789
10.1002/cne.903110109,1,1.0,,\cite[Fig.~1]{10.1002/cne.903110109},,,Hamadryas baboon,Papio hamadryas,Primates,Screenshot 2023-08-23 at 3.27.00 PM,2.0,262,1100,,,,,,,,,,Hamadryas baboon\cite[Fig.~1]{10.1002/cne.903110109},0.7633587786259541,0.5725190839694656,8.396946564885496,0.7633587786259541
www.brainmuseum.org,1,,58-365,\cite[\#58-365]{www.brainmuseum.org},,,Kinkajou,Potos flavus,Carnivora,Kinkajou6clr,1.0,30,109,,,,,,,,,,Kinkajou\cite[\#58-365]{www.brainmuseum.org},0.7666666666666666,0.575,3.633333333333333,0.7666666666666666
www.brainmuseum.org,2,,62-621,\cite[\#62-621]{www.brainmuseum.org},,,Capybara,Hydrochoerus hydrochaeris,Rodentia,Capybara68866clr,1.0,24,132,Screenshot 2023-08-10 at 10.50.09 PM,Screenshot 2023-08-10 at 10.49.53 PM,,,,,,243.0,187.4689643496559,Capybara\cite[\#62-621]{www.brainmuseum.org},1.0286362927278787,0.7714772195459091,5.5,0.7714772195459091
10.1002/cne.23930,2,2.0,,\cite[Fig.~2]{10.1002/cne.23930},,,Hippopotamus,Hippopotamus amphibius,Artiodactyla,Screenshot 2023-08-24 at 11.54.24 AM,2.0,72,343,Screenshot 2023-08-24 at 11.57.13 AM,Screenshot 2023-08-24 at 11.56.30 AM,,,,,,293.0,114.02351196289062,Hippopotamus\cite[Fig.~2]{10.1002/cne.23930},1.0377566504017348,0.7783174878013012,9.527777777777777,0.7783174878013012
10.1159/000356527,1,1.0,,\cite[Fig.~1]{10.1159/000356527},,11.5,Horse,Equus caballus,Perissodactyla,Screenshot 2023-08-26 at 10.02.58 PM,3.0,268,1195,,,,,,,,,,Horse\cite[Fig.~1]{10.1159/000356527},0.7835820895522387,0.5876865671641791,11.5,0.7835820895522387
www.brainmuseum.org,2,,62-301,\cite[\#62-301]{www.brainmuseum.org},,,Coyote,Canis latrans,Carnivora,coyotepanel6,1.0,22,114,Screenshot 2023-08-10 at 3.28.52 PM,Screenshot 2023-08-10 at 3.28.43 PM,,,,,,138.0,109.80564575195312,Coyote\cite[\#62-301]{www.brainmuseum.org},1.0609241135454408,0.7956930851590807,5.181818181818182,0.7956930851590807
www.brainmuseum.org,2,,64-322,\cite[\#64-322]{www.brainmuseum.org},,,Zebu,Bos taurus indicus,Artiodactyla,Zebu6clr,1.0,13,125,Screenshot 2023-08-10 at 9.55.35 PM,Screenshot 2023-08-10 at 9.54.54 PM,,,,,,129.0,104.3125145755597,Zebu\cite[\#64-322]{www.brainmuseum.org},1.0781655253287823,0.8086241439965869,9.615384615384617,0.8086241439965869
www.brainmuseum.org,1,,62-179,\cite[\#62-179]{www.brainmuseum.org},,,Northern plains gray langur,Semnopithecus entellus,Primates,Langur6clr,1.0,22,141,,,,,,,,,,Northern plains gray langur\cite[\#62-179]{www.brainmuseum.org},0.8181818181818182,0.6136363636363636,6.409090909090909,0.8181818181818182
10.1002/ar.20407,2,1.0,,\cite[Fig.~1]{10.1002/ar.20407},,,Fin whale,Balaenoptera physalus,Cetacea,Screenshot 2023-08-15 at 1.50.12 PM,2.0,58,659,Screenshot 2023-08-15 at 1.46.36 PM,Screenshot 2023-08-15 at 1.46.16 PM,10.0,,,110.0,150.0,259.0,106.74368928608142,Fin whale\cite[Fig.~1]{10.1002/ar.20407},1.0990341239236183,0.8242755929427137,22.724137931034484,0.8242755929427137
www.brainmuseum.org,1,,69-307,\cite[\#69-307]{www.brainmuseum.org},,,Rhesus monkey,Macaca mulatta,Primates,Rhesusmonk6,1.0,31,157,,,,,,,,,,Rhesus monkey\cite[\#69-307]{www.brainmuseum.org},0.8387096774193548,0.629032258064516,5.064516129032258,0.8387096774193548
www.brainmuseum.org,2,,71-256,\cite[\#71-256]{www.brainmuseum.org},,,American black bear,Ursus americanus,Carnivora,Blkbear6clr,1.0,18,123,Screenshot 2023-08-10 at 4.18.30 PM,Screenshot 2023-08-10 at 4.18.14 PM,30.0,,,,,189.0,160.58259030605885,American black bear\cite[\#71-256]{www.brainmuseum.org},1.132857779936923,0.8496433349526923,6.833333333333333,0.8496433349526923
10.1002/ar.23991,1,2.0,,\cite[Fig.~2]{10.1002/ar.23991},0.85,18.0,Sperm whale,Physeter macrocephalus,Cetacea,Screenshot 2023-08-12 at 8.53.43 AM,5.0,340,1200,,,,,,,,,,Sperm whale\cite[Fig.~2]{10.1002/ar.23991},0.8823529411764706,0.6617647058823529,18.0,0.85
10.1002/ar.a.20256,1,1.0,,\cite[Fig.~1]{10.1002/ar.a.20256},0.85,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-23 at 10.25.05 PM,1.0,119,1353,,,,,,,,,,Common chimpanzee\cite[Fig.~1]{10.1002/ar.a.20256},0.7983193277310924,0.5987394957983193,11.369747899159664,0.85
10.1159/000454797,1,19.0,,\cite[Fig.~19]{10.1159/000454797},0.85,,Minke whale,Balaenoptera acutorostrata,Cetacea,Screenshot 2023-08-11 at 2.25.33 PM,12.0,773,1410,,,,,,,,,,Minke whale\cite[Fig.~19]{10.1159/000454797},0.6520051746442432,0.4890038809831824,21.888745148771022,0.85
10.1016/S0165-02700200182-6,1,4.0,,\cite[Fig.~4]{10.1016/S0165-02700200182-6},0.85,,Minke whale,Balaenoptera acutorostrata,Cetacea,Screenshot 2023-08-25 at 5.08.45 PM,4.7,237,1266,,,,,,,,,,Minke whale\cite[Fig.~4]{10.1016/S0165-02700200182-6},0.6544303797468354,0.4908227848101265,25.10632911392405,0.85
10.3389/fnana.2011.00029,1,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},0.85,7.9,Lion,Panthera leo,Carnivora,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,341,,,,,,,,,,Lion\cite[Fig.~7]{10.3389/fnana.2011.00029},0.6976744186046512,0.5232558139534884,7.9,0.85
10.3389/fnana.2011.00029,1,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},0.85,6.8,Mandrill,Mandrillus sphinx ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,292,,,,,,,,,,Mandrill\cite[Fig.~7]{10.3389/fnana.2011.00029},0.6976744186046512,0.5232558139534884,6.8,0.85
www.brainmuseum.org,1,,64-12,\cite[\#64-12]{www.brainmuseum.org},,,Guinea baboon,Papio papio,Primates,Guineababoon6clr,1.0,20,143,,,,,,,,,,Guinea baboon\cite[\#64-12]{www.brainmuseum.org},0.8500000000000001,0.6375000000000001,7.15,0.8500000000000001
10.1002/cne.23817,1,1.0,,\cite[Fig.~1]{10.1002/cne.23817},,,African elephant,Loxodonta africana,Proboscidea,Screenshot 2023-08-26 at 11.03.32 PM,5.0,117,500,,,,,,,,,,African elephant\cite[Fig.~1]{10.1002/cne.23817},0.8547008547008548,0.6410256410256411,21.36752136752137,0.8547008547008548
10.1002/ar.23593,1,1.0,,\cite[Fig.~1]{10.1002/ar.23593},0.86,,Giraffe,Giraffa camelopardalis,Artiodactyla,Screenshot 2023-08-24 at 3.21.36 PM,5.0,311,900,,,,,,,,,,Giraffe\cite[Fig.~1]{10.1002/ar.23593},0.7556270096463023,0.5667202572347267,14.469453376205786,0.86
www.brainmuseum.org,2,,64-352,\cite[\#64-352]{www.brainmuseum.org},,6.5,Spotted hyena,Crocuta crocuta,Carnivora,Spottedhyena6clr,1.0,18,110,Screenshot 2023-08-09 at 11.35.56 PM,Screenshot 2023-08-09 at 11.35.35 PM,,,,,,186.0,166.84294509887695,Spotted hyena\cite[\#64-352]{www.brainmuseum.org},1.196006774902344,0.8970050811767579,6.5,0.8970050811767579
www.brainmuseum.org,1,,63-310,\cite[\#63-310]{www.brainmuseum.org},,,Mandrill,Mandrillus sphinx,Primates,Mandrill6,1.0,20,133,,,,,,,,,,Mandrill\cite[\#63-310]{www.brainmuseum.org},0.9,0.675,6.65,0.9
10.1002/ar.23991,1,2.0,,\cite[Fig.~2]{10.1002/ar.23991},,,Hippopotamus,Hippopotamus amphibius,Artiodactyla,Screenshot 2023-08-18 at 12.47.11 PM,5.0,127,264,,,,,,,,,,Hippopotamus\cite[Fig.~2]{10.1002/ar.23991},0.905511811023622,0.6791338582677164,10.393700787401574,0.905511811023622
10.1002/cne.900840102,1,3.0,,\cite[Fig.~3]{10.1002/cne.900840102},,,Giant panda,Ailuropoda melanoleuca,Carnivora,Screenshot 2023-08-26 at 10.28.17 PM,2.54,224,730,,,,,,,,,,Giant panda\cite[Fig.~3]{10.1002/cne.900840102},0.9071428571428573,0.6803571428571429,8.277678571428572,0.9071428571428573
www.brainmuseum.org,1,,63-307,\cite[\#63-307]{www.brainmuseum.org},,,Common chimpanzee,Pan troglodytes,Primates,chimp6sect6,1.0,17,147,,,,,,,,,,Common chimpanzee\cite[\#63-307]{www.brainmuseum.org},0.9411764705882352,0.7058823529411764,8.647058823529411,0.9411764705882352
10.3389/fnana.2011.00029,2,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,Tonkean macaque,Macaca tonkeana ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,294,Screenshot 2023-08-06 at 13.43.29,Screenshot 2023-08-06 at 13.42.03,30.0,,,,,773.0,145.5663552824984,Tonkean macaque\cite[Fig.~7]{10.3389/fnana.2011.00029},1.2554235039456525,0.9415676279592392,6.837209302325581,0.9415676279592392
www.brainmuseum.org,1,,67-29,\cite[\#67-29]{www.brainmuseum.org},,,Giant anteater,Myrmecophaga tridactyla,Pilosa,Giantanteat6clr,1.0,19,97,,,,,,,,,,Giant anteater\cite[\#67-29]{www.brainmuseum.org},0.9473684210526316,0.7105263157894737,5.105263157894736,0.9473684210526316
10.1002/ar.a.20256,1,2.0,,\cite[Fig.~2]{10.1002/ar.a.20256},0.95,,Bornean orangutan,Pongo pygmaeus ,Primates,Screenshot 2023-08-23 at 10.36.08 PM,1.0,127,1443,,,,,,,,,,Bornean orangutan\cite[Fig.~2]{10.1002/ar.a.20256},0.7874015748031495,0.5905511811023622,11.362204724409448,0.95
www.brainmuseum.org,1,,62-250,\cite[\#62-250]{www.brainmuseum.org},0.95,9.8,Polar bear,Ursus maritimus,Carnivora,pbearpanel6,1.0,13,127,,,,,,,,,,Polar bear\cite[\#62-250]{www.brainmuseum.org},0.9230769230769232,0.6923076923076923,9.8,0.95
10.1002/cne.24188,1,10.0,,\cite[Fig.~10]{10.1002/cne.24188},,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-24 at 3.01.58 PM,1.0,84,1039,,,,,,,,,,California sea lion\cite[Fig.~10]{10.1002/cne.24188},0.9523809523809524,0.7142857142857142,12.36904761904762,0.9523809523809524
10.1002/ajp.20048,1,1.0,,\cite[Fig.~1]{10.1002/ajp.20048},,,Western lowland gorilla,Gorilla gorilla gorilla,Primates,Screenshot 2023-08-16 at 5.44.29 PM,2.0,73,355,,,,,,,,,,Western lowland gorilla\cite[Fig.~1]{10.1002/ajp.20048},0.958904109589041,0.7191780821917808,9.726027397260273,0.958904109589041
10.1007/s00429-014-0860-3,1,1.0,,\cite[Fig.~1]{10.1007/s00429-014-0860-3},,,Humpback whale,Megaptera novaeangliae,Cetacea,Screenshot 2023-08-25 at 4.49.07 PM,5.0,130,468,,,,,,,,,,Humpback whale\cite[Fig.~1]{10.1007/s00429-014-0860-3},0.9615384615384616,0.7211538461538461,18.0,0.9615384615384616
10.3389/fnana.2011.00029,2,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,Yellow baboon,Papio cynocephalus ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,344,Screenshot 2023-08-06 at 13.44.51,Screenshot 2023-08-06 at 13.42.03,25.0,,,,,773.0,151.58821571751645,Yellow baboon\cite[Fig.~7]{10.3389/fnana.2011.00029},1.307358479668102,0.9805188597510768,8.0,0.9805188597510768
www.brainmuseum.org,2,,69-314,\cite[\#69-314]{www.brainmuseum.org},,,Human,Homo sapiens,Primates,human8sect6,5.0,70,206,Screenshot 2023-08-07 at 11.12.27 PM,Screenshot 2023-08-07 at 11.25.25 PM,200.0,,10.0,,,501.0,98.9605513723273,Human\cite[\#69-314]{www.brainmuseum.org},1.3168403376224525,0.9876302532168394,14.714285714285714,0.9876302532168394
www.brainmuseum.org,1,,62-79,\cite[\#62-79]{www.brainmuseum.org},,,Lion,Panthera leo,Carnivora,aflionpanel6,1.0,15,114,,,,,,,,,,Lion\cite[\#62-79]{www.brainmuseum.org},1.0,0.75,7.6,1.0
www.brainmuseum.org,1,,81-127,\cite[\#81-127]{www.brainmuseum.org},,,Western gorilla,Gorilla gorilla,Primates,gorilla6clr,1.0,20,169,,,,,,,,,,Western gorilla\cite[\#81-127]{www.brainmuseum.org},1.0,0.75,8.450000000000001,1.0
10.1002/ajp.20048,2,1.0,,\cite[Fig.~1]{10.1002/ajp.20048},,,Mountain gorilla,Gorilla beringei beringei,Primates,Screenshot 2023-08-16 at 5.44.29 PM,2.0,74,355,Screenshot 2023-08-16 at 5.49.38 PM,Screenshot 2023-08-16 at 5.50.21 PM,40.0,,,,120.0,305.0,158.31918262300036,Mountain gorilla\cite[Fig.~1]{10.1002/ajp.20048},1.3842114327694022,1.0381585745770516,9.594594594594597,1.0381585745770516
10.3389/fnana.2020.00055,1,1.0,,\cite[Fig.~1]{10.3389/fnana.2020.00055},,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-26 at 10.44.34 PM,1.0,66,895,,,,,,,,,,Common chimpanzee\cite[Fig.~1]{10.3389/fnana.2020.00055},1.0606060606060606,0.7954545454545454,13.56060606060606,1.0606060606060606
10.3389/fnana.2011.00029,2,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},,,Human,Homo sapiens,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,549,Screenshot 2023-08-06 at 14.42.53,Screenshot 2023-08-06 at 14.42.28,40.0,,,,,773.0,165.42157791321537,Human\cite[Fig.~7]{10.3389/fnana.2011.00029},1.4266630264184164,1.0699972698138125,12.767441860465116,1.0699972698138125
10.3389/fnana.2019.00079,1,1.0,,\cite[Fig.~1]{10.3389/fnana.2019.00079},,,Brown bear,Ursus arctos,Carnivora,Screenshot 2023-08-23 at 5.35.24 PM,2.0,112,549,,,,,,,,,,Brown bear\cite[Fig.~1]{10.3389/fnana.2019.00079},1.0714285714285714,0.8035714285714286,9.803571428571429,1.0714285714285714
10.3389/fnana.2011.00029,1,7.0,,\cite[Fig.~7]{10.3389/fnana.2011.00029},1.15,11.0,Brown bear,Ursus arctos ,Carnivora,Screenshot 2023-08-12 at 8.45.59 AM,5.0,215,469,,,,,,,,,,Brown bear\cite[Fig.~7]{10.3389/fnana.2011.00029},1.0465116279069768,0.7848837209302326,11.0,1.15
10.1002/ar.20407,1,2.0,,\cite[Fig.~2]{10.1002/ar.20407},1.15,,Humpback whale,Megaptera novaeangliae,Cetacea,Screenshot 2023-08-15 at 2.30.01 PM,2.0,40,521,,,,,,,,,,Humpback whale\cite[Fig.~2]{10.1002/ar.20407},1.3,0.975,26.05,1.15
10.1016/j.brainresbull.2006.03.016,1,5.0,,\cite[Fig.~5]{10.1016/j.brainresbull.2006.03.016},1.25,,Asian elephant,Elephas maximus,Proboscidea,Screenshot 2023-08-25 at 11.38.24 AM,3.0,45,343,,,,,,,,,,Asian elephant\cite[Fig.~5]{10.1016/j.brainresbull.2006.03.016},1.3333333333333333,1.0,22.866666666666667,1.25
10.1016/j.brainresbull.2006.03.016,1,7.0,,\cite[Fig.~7]{10.1016/j.brainresbull.2006.03.016},,,Asian elephant,Elephas maximus,Proboscidea,Screenshot 2023-08-25 at 11.30.01 AM,3.0,103,834,,,,,,,,,,Asian elephant\cite[Fig.~7]{10.1016/j.brainresbull.2006.03.016},1.2524271844660195,0.9393203883495148,24.29126213592233,1.2524271844660195
10.1002/ar.23991,1,1.0,,\cite[Fig.~1]{10.1002/ar.23991},,,Bowhead whale,Balaena mysticetus,Cetacea,Screenshot 2023-08-11 at 2.44.08 PM,5.0,200,1000,,,,,,,,,,Bowhead whale\cite[Fig.~1]{10.1002/ar.23991},1.425,1.06875,25.0,1.425


==> brain_samples/combined_GS1_GS2_brains_sortOnSameSpecies.csv <==
Name1,For drawing,GS1,GS2,Brain size,Citation format
capybara,0.576923076923077,0.576923076923077,0.4326923076923077,5.230769230769231,\cite[Fig.~2]{10.1159/000123814}
capybara,0.7714772195459091,1.0286362927278787,0.7714772195459091,5.5,\cite{www.brainmuseum.org}
cat,0.4827586206896551,0.4827586206896551,0.3620689655172413,3.4482758620689653,\cite[Fig.~7]{10.3389/fnana.2011.00029}
cat,0.5294117647058824,0.5294117647058824,0.3970588235294118,4.029411764705882,\cite{www.brainmuseum.org}
human,1.0699972698138125,1.4266630264184164,1.0699972698138125,12.767441860465116,\cite{10.3389/fnana.2011.00029}
human,0.9876302532168394,1.3168403376224525,0.9876302532168394,14.714285714285714,\cite{www.brainmuseum.org}
killer whale,0.6209573091849936,0.6209573091849936,0.4657179818887452,26.157826649417853,\cite[Fig.~19]{10.1159/000454797}
killer whale,0.6093332015881466,0.8124442687841955,0.6093332015881466,21.53846153846154,\cite[Fig.~1]{10.1017/S1464793106007019}
linnaeus's two-toed sloth,0.5520833333333333,0.5520833333333333,0.4140624999999999,3.880208333333333,\cite[Fig.~1]{10.1111/ahe.12501}
linnaeus's two-toed sloth,0.5405405405405406,0.5405405405405406,0.4054054054054054,3.540540540540541,\cite{www.brainmuseum.org}
lion,1.0,1.0,0.75,7.6,\cite{www.brainmuseum.org}
lion,0.7248850680674627,0.9665134240899502,0.7248850680674627,7.930232558139535,\cite{10.3389/fnana.2011.00029}
mandrill,0.9,0.9,0.675,6.65,\cite{www.brainmuseum.org}
mandrill,0.7939090494088318,1.0585453992117757,0.7939090494088318,6.790697674418604,\cite{10.3389/fnana.2011.00029}


==> brain_samples/combined_all_brains.csv <==
Doi,Method,Figure number,Sample number,Reference,Gyral size NQ,Brain size NQ,Name1,Scientific name,Order,Whole brain image name,Scale(cm),Manually measured scale,Manually measured brain,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
10.3389/fnana.2011.00029,1,7.0,,,,,Greater kudu,Tragelaphus strepsiceros,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5.0,222,300,,,,,,,,,,10.3389/fnana.2011.00029,0.4504504504504504,0.3378378378378378,6.756756756756756,0.4504504504504504
10.1002/cne.25461,1,7.0,,,,,Domestic pig,Sus scrofa domesticus ,Artiodactyla,Screenshot 2023-08-26 at 11.22.03 PM,1.0,52,337,,,,,,,,,,10.1002/cne.25461,0.576923076923077,0.4326923076923077,6.480769230769231,0.576923076923077
10.1002/cne.25461,1,7.0,,,,,Wild boar,Sus scrofa,Artiodactyla,Screenshot 2023-08-26 at 11.22.03 PM,1.0,52,396,,,,,,,,,,10.1002/cne.25461,0.576923076923077,0.4326923076923077,7.615384615384616,0.576923076923077
10.1002/cne.23817,1,1.0,,,,,African elephant,Loxodonta africana,Proboscidea,Screenshot 2023-08-26 at 11.03.32 PM,5.0,117,500,,,,,,,,,,10.1002/cne.23817,0.8547008547008548,0.6410256410256411,21.36752136752137,0.8547008547008548
10.3389/fnana.2020.00055,1,1.0,,,,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-26 at 10.44.34 PM,1.0,66,895,,,,,,,,,,10.3389/fnana.2020.00055,1.0606060606060606,0.7954545454545454,13.56060606060606,1.0606060606060606
10.1002/cne.25000,1,5.0,,,,,African wild dog,Lycaon pictus,Carnivora,Screenshot 2023-08-26 at 10.38.55 PM,1.0,71,458,,,,,,,,,,10.1002/cne.25000,0.6619718309859155,0.4964788732394366,6.450704225352113,0.6619718309859155
10.1002/cne.900840102,1,3.0,,,,,Giant panda,Ailuropoda melanoleuca,Carnivora,Screenshot 2023-08-26 at 10.28.17 PM,2.54,224,730,,,,,,,,,,10.1002/cne.900840102,0.9071428571428573,0.6803571428571429,8.277678571428572,0.9071428571428573
10.1371/journal.pone.0154580,1,1.0,,,,,Cattle,Bos taurus,Artiodactyla,Screenshot 2023-08-26 at 10.15.03 PM,3.0,260,856,,,,,,,,,,10.1371/journal.pone.0154580,0.6923076923076923,0.5192307692307692,9.876923076923076,0.6923076923076923
10.1159/000356527,1,1.0,,,,,Horse,Equus caballus,Perissodactyla,Screenshot 2023-08-26 at 10.02.58 PM,3.0,268,1195,,,,,,,,,,10.1159/000356527,0.7835820895522387,0.5876865671641791,13.37686567164179,0.7835820895522387
10.1016/S0165-02700200182-6,1,4.0,,,,,Minke whale,Balaenoptera acutorostrata,Cetacea,Screenshot 2023-08-25 at 5.08.45 PM,4.7,237,1266,,,,,,,,,,10.1016/S0165-02700200182-6,0.6544303797468354,0.4908227848101265,25.10632911392405,0.6544303797468354
10.1007/s00429-014-0860-3,1,1.0,,,,,Humpback whale,Megaptera novaeangliae,Cetacea,Screenshot 2023-08-25 at 4.49.07 PM,5.0,130,468,,,,,,,,,,10.1007/s00429-014-0860-3,0.9615384615384616,0.7211538461538461,18.0,0.9615384615384616
10.1016/j.brainresbull.2006.03.016,1,7.0,,,,,Asian elephant,Elephas maximus,Proboscidea,Screenshot 2023-08-25 at 11.30.01 AM,3.0,103,834,,,,,,,,,,10.1016/j.brainresbull.2006.03.016,1.2524271844660195,0.9393203883495148,24.29126213592233,1.2524271844660195
10.1016/j.brainresbull.2006.03.016,1,5.0,,,,,Asian elephant,Elephas maximus,Proboscidea,Screenshot 2023-08-25 at 11.38.24 AM,3.0,45,343,,,,,,,,,,10.1016/j.brainresbull.2006.03.016,1.3333333333333333,1.0,22.866666666666667,1.3333333333333333
10.1002/ar.22875,1,1.0,,,,,Pygmy hippopotamus,Hexaprotodon liberiensis,Artiodactyla,Screenshot 2023-08-24 at 3.53.58 PM,5.0,338,608,,,,,,,,,,10.1002/ar.22875,0.7396449704142012,0.5547337278106509,8.994082840236686,0.7396449704142012
10.1002/ar.23593,1,1.0,,,,,Giraffe,Giraffa Camelopardalis,Artiodactyla,Screenshot 2023-08-24 at 3.21.36 PM,5.0,311,900,,,,,,,,,,10.1002/ar.23593,0.7556270096463023,0.5667202572347267,14.469453376205786,0.7556270096463023
10.1002/cne.24188,1,1.0,,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-24 at 3.01.58 PM,1.0,84,1039,,,,,,,,,,10.1002/cne.24188,0.9523809523809524,0.7142857142857142,12.36904761904762,0.9523809523809524
10.1002/cne.24188,1,2.0,,,,,Northern elephant seal,Mirounga angustirostris,Carnivora,Screenshot 2023-08-24 at 2.53.28 PM,1.0,143,1955,,,,,,,,,,10.1002/cne.24188,0.6993006993006993,0.5244755244755245,13.671328671328672,0.6993006993006993
10.1002/ar.10183,1,1.0,,,,,Beluga whale,Delphinapterus leucas,Cetacea,Screenshot 2023-08-24 at 10.37.25 AM,5.0,362,1312,,,,,,,,,,10.1002/ar.10183,0.4143646408839779,0.3107734806629834,18.121546961325965,0.4143646408839779
Camelus,1,2.0,,,,,Bactrian camel,Camelus bactrianus,Artiodactyla,Screenshot 2023-08-24 at 9.18.52 AM,3.0,274,949,,,,,,,,,,Camelus,0.635036496350365,0.4762773722627737,10.39051094890511,0.635036496350365
10.1002/ar.20937,1,1.0,,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-23 at 11.13.12 PM,1.0,100,953,,,,,,,,,,10.1002/ar.20937,0.68,0.51,9.53,0.68
10.1002/ar.a.20256,1,2.0,,,,,Bornean orangutan,Pongo pygmaeus ,Primates,Screenshot 2023-08-23 at 10.36.08 PM,1.0,127,1443,,,,,,,,,,10.1002/ar.a.20256,0.7874015748031495,0.5905511811023622,11.362204724409448,0.7874015748031495
10.1002/ar.a.20256,1,1.0,,,,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-23 at 10.25.05 PM,1.0,119,1353,,,,,,,,,,10.1002/ar.a.20256,0.7983193277310924,0.5987394957983193,11.369747899159664,0.7983193277310924
10.3389/fnana.2019.00079,1,1.0,,,,,Brown bear,Ursus arctos,Carnivora,Screenshot 2023-08-23 at 5.35.24 PM,2.0,112,549,,,,,,,,,,10.3389/fnana.2019.00079,1.0714285714285714,0.8035714285714286,9.803571428571429,1.0714285714285714
10.1002/cne.903110109,1,1.0,,,,,Hamadryas baboon,Papio hamadryas,Primates,Screenshot 2023-08-23 at 3.27.00 PM,2.0,262,1100,,,,,,,,,,10.1002/cne.903110109,0.6870229007633587,0.515267175572519,8.396946564885496,0.6870229007633587
10.3389/fnana.2011.00029,1,7.0,,,,,Cheetah,Acinonyx jubatus,Carnivora,Screenshot 2023-08-19 at 10.49.15 PM,5.0,149,189,,,,,,,,,,10.3389/fnana.2011.00029,0.6040268456375839,0.4530201342281879,6.342281879194631,0.6040268456375839
10.1017/S1464793106007019,1,18.0,,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-19 at 10.42.15 PM,1.0,118,987,,,,,,,,,,10.1017/S1464793106007019,0.5169491525423728,0.3877118644067796,8.364406779661017,0.5169491525423728
10.1002/ar.23991,1,2.0,,,,,Hippopotamus,Hippopotamus amphibius,Cetartiodactyla,Screenshot 2023-08-18 at 12.47.11 PM,5.0,127,264,,,,,,,,,,10.1002/ar.23991,0.905511811023622,0.6791338582677164,10.393700787401574,0.905511811023622
10.1002/ar.23991,1,2.0,,,,,Pygmy sperm whale,Kogia breviceps,Cetacea,Screenshot 2023-08-18 at 12.47.11 PM,5.0,127,236,,,,,,,,,,10.1002/ar.23991,0.7480314960629921,0.5610236220472441,9.291338582677165,0.7480314960629921
10.1002/ajp.20048,1,1.0,,,,,Western lowland gorilla,Gorilla gorilla gorilla,Primates,Screenshot 2023-08-16 at 5.44.29 PM,2.0,73,355,,,,,,,,,,10.1002/ajp.20048,0.958904109589041,0.7191780821917808,9.726027397260273,0.958904109589041
10.1111/ahe.12501,1,6.0,,,,,Collared anteater,Tamandua tetradactyla,Pilosa,Screenshot 2023-08-16 at 10.29.44 PM,1.0,260,456,,,,,,,,,,10.1111/ahe.12501,0.4653846153846154,0.3490384615384615,1.7538461538461538,0.4653846153846154
10.1111/ahe.12501,1,6.0,,,,,Giant anteater,Myrmecophaga tridactyla,Pilosa,Screenshot 2023-08-16 at 10.31.54 PM,1.0,203,527,,,,,,,,,,10.1111/ahe.12501,0.4187192118226601,0.314039408866995,2.5960591133004924,0.4187192118226601
10.1111/ahe.12501,1,1.0,,,,,Linnaeus's two-toed sloth,Choloepus didactylus,Pilosa,Screenshot 2023-08-16 at 9.58.03 PM,2.0,384,745,,,,,,,,,,10.1111/ahe.12501,0.5520833333333333,0.4140624999999999,3.880208333333333,0.5520833333333333
10.1111/ahe.12501,1,4.0,,,,,Brown-throated sloth,Bradypus variegatus,Pilosa,Screenshot 2023-08-16 at 10.02.51 PM,1.0,236,765,,,,,,,,,,10.1111/ahe.12501,0.5296610169491526,0.3972457627118644,3.2415254237288136,0.5296610169491526
10.1002/cne.24999,1,3.0,,,,,African wild dog,Lycaon pictus,Carnivora,Screenshot 2023-08-16 at 5.30.07 PM,1.0,85,543,,,,,,,,,,10.1002/cne.24999,0.6235294117647059,0.4676470588235294,6.388235294117647,0.6235294117647059
10.1002/ar.20407,1,2.0,,,,,Humpback whale,Megaptera novaeangliae,Cetacea,Screenshot 2023-08-15 at 2.30.01 PM,2.0,40,521,,,,,,,,,,10.1002/ar.20407,0.8,0.6000000000000001,26.05,0.8
10.3389/fnana.2011.00029,1,7.0,,,,,Goat,Capra aegagrus hircus,Artiodactyla,Screenshot 2023-08-15 at 4.05.56 PM,5.0,223,230,,,,,,,,,,10.3389/fnana.2011.00029,0.4260089686098654,0.3195067264573991,5.156950672645739,0.4260089686098654
10.3389/fnana.2011.00029,1,7.0,,,,,Mouflon,Ovis orientalis,Artiodactyla,Screenshot 2023-08-15 at 1.24.56 PM,5.0,289,367,,,,,,,,,,10.3389/fnana.2011.00029,0.5882352941176471,0.4411764705882353,6.349480968858132,0.5882352941176471
10.1159/000063731,1,2.0,,,,,Bottlenose dolphin,Tursiops truncatus,Cetacea,Screenshot 2023-08-15 at 12.01.04 PM,1.0,74,820,,,,,,,,,,10.1159/000063731,0.5675675675675675,0.4256756756756756,11.081081081081082,0.5675675675675675
www.brainmuseum.org,1,,62-635,,,,Rock hyrax,Procavia capensis,Hyracoidea,Rockhyrax6clr,1.0,40,120,,,,,,,,,,www.brainmuseum.org,0.5,0.375,3.0,0.5
www.brainmuseum.org,1,,67-29,,,,Giant anteater,Myrmecophaga tridactyla,Pilosa,Giantanteat6clr,1.0,19,97,,,,,,,,,,www.brainmuseum.org,0.9473684210526316,0.7105263157894737,5.105263157894736,0.9473684210526316
www.brainmuseum.org,1,,61-93,,,,Collared anteater,Tamandua tetradactyla,Pilosa,Collaredanteater6clr,1.0,34,112,,,,,,,,,,www.brainmuseum.org,0.6764705882352942,0.5073529411764706,3.294117647058824,0.6764705882352942
www.brainmuseum.org,1,,63-271,,,,Philippine flying lemur,Cynocephalus volans,Dermoptera,Flyinglemur6clr,1.0,47,111,,,,,,,,,,www.brainmuseum.org,0.4042553191489361,0.3031914893617021,2.361702127659574,0.4042553191489361
www.brainmuseum.org,1,,64-69,,0.75,,Mongoose lemur,Eulemur mongoz,Primates,Mongooselemur6,1.0,35,121,,,,,,,,,,www.brainmuseum.org,0.5714285714285714,0.4285714285714285,3.457142857142857,0.5714285714285714
www.brainmuseum.org,1,,62-442,,,,Ring-tailed lemur,Lemur catta,Primates,Lemurcatta6clr,1.0,40,150,,,,,,,,,,www.brainmuseum.org,0.625,0.46875,3.75,0.625
www.brainmuseum.org,1,,62-181,,0.55,,Slow loris,Nycticebus coucang,Primates,Slowloris6clr,1.0,50,146,,,,,,,,,,www.brainmuseum.org,0.5,0.375,2.92,0.5
www.brainmuseum.org,1,,62-441,,,,Potto,Perodicticus potto,Primates,Potto6clr,1.0,40,120,,,,,,,,,,www.brainmuseum.org,0.5,0.375,3.0,0.5
www.brainmuseum.org,1,,62-172,,,,Brown greater galago,Otolemur crassicaudatus,Primates,Bigbushbaby6clr,1.0,50,128,,,,,,,,,,www.brainmuseum.org,0.48,0.36,2.56,0.48
www.brainmuseum.org,1,,70-355,,0.65,,Red-bellied titi monkey,Callicebus moloch,Primates,Titimonk6clr,1.0,48,151,,,,,,,,,,www.brainmuseum.org,0.4791666666666666,0.359375,3.145833333333333,0.4791666666666666
www.brainmuseum.org,1,,68-409,,,,Mantled howler,Alouatta palliata,Primates,Howlermonkey68-409clr,1.0,35,149,,,,,,,,,,www.brainmuseum.org,0.6857142857142857,0.5142857142857142,4.257142857142857,0.6857142857142857
www.brainmuseum.org,1,,63-18,,0.65,,Geoffroy's spider monkey,Ateles geoffroyi,Primates,Spidermonk6clr,1.0,26,139,,,,,,,,,,www.brainmuseum.org,0.5,0.375,5.346153846153847,0.5
www.brainmuseum.org,1,,69-307,,,,Rhesus monkey,Macaca mulatta,Primates,Rhesusmonk6,1.0,31,157,,,,,,,,,,www.brainmuseum.org,0.8387096774193548,0.629032258064516,5.064516129032258,0.8387096774193548
www.brainmuseum.org,1,,63-310,,,,Mandrill,Mandrillus sphinx,Primates,Mandrill6,1.0,20,133,,,,,,,,,,www.brainmuseum.org,0.9,0.675,6.65,0.9
www.brainmuseum.org,1,,64-12,,,,Guinea baboon,Papio papio,Primates,Guineababoon6clr,1.0,20,143,,,,,,,,,,www.brainmuseum.org,0.8500000000000001,0.6375000000000001,7.15,0.8500000000000001
www.brainmuseum.org,1,,62-179,,,,Northern plains gray langur,Semnopithecus entellus,Primates,Langur6clr,1.0,22,141,,,,,,,,,,www.brainmuseum.org,0.8181818181818182,0.6136363636363636,6.409090909090909,0.8181818181818182
www.brainmuseum.org,1,,60-142,,,,Lar gibbon,Hylobates lar,Primates,60-142gibbonclrlg,1.0,22,115,,,,,,,,,,www.brainmuseum.org,0.7272727272727273,0.5454545454545454,5.227272727272728,0.7272727272727273
www.brainmuseum.org,1,,81-127,,,,Western gorilla,Gorilla gorilla,Primates,gorilla6clr,1.0,20,169,,,,,,,,,,www.brainmuseum.org,1.0,0.75,8.450000000000001,1.0
www.brainmuseum.org,1,,63-307,,,,Common chimpanzee,Pan troglodytes,Primates,chimp6sect6,1.0,17,147,,,,,,,,,,www.brainmuseum.org,0.9411764705882352,0.7058823529411764,8.647058823529411,0.9411764705882352
www.brainmuseum.org,1,,60-206,,0.65,5.6,Cougar (puma),Puma concolor,Carnivora,ammtlionpanel6,1.0,20,105,,,,,,,,,,www.brainmuseum.org,0.5,0.375,5.25,0.5
www.brainmuseum.org,1,,62-79,,,,Lion,Panthera leo,Carnivora,aflionpanel6,1.0,15,114,,,,,,,,,,www.brainmuseum.org,1.0,0.75,7.6,1.0
www.brainmuseum.org,1,,61-766,,,,Yellow mongoose,Cynictis penicillata,Carnivora,Yellowmongoose6clr,1.0,35,94,,,,,,,,,,www.brainmuseum.org,0.4857142857142857,0.3642857142857142,2.685714285714285,0.4857142857142857
www.brainmuseum.org,1,,63-388,,,,Fennec fox,Vulpes zerda,Carnivora,Fennec6clr,1.0,32,112,,,,,,,,,,www.brainmuseum.org,0.6875,0.515625,3.5,0.6875
www.brainmuseum.org,1,,63-392,,,,Red fox,Vulpes vulpes,Carnivora,redfoxpanel6,1.0,27,127,,,,,,,,,,www.brainmuseum.org,0.7407407407407407,0.5555555555555556,4.703703703703703,0.7407407407407407
www.brainmuseum.org,1,,61-511,,,,Northern fur seal,Callorhinus ursinus,Carnivora,Northfursealpanel1,1.0,15,132,,,,,,,,,,www.brainmuseum.org,0.5333333333333333,0.4,8.8,0.5333333333333333
www.brainmuseum.org,1,,69-11,,0.65,,Grison,Galictis vittata,Carnivora,Grison6clr,1.0,35,127,,,,,,,,,,www.brainmuseum.org,0.5142857142857142,0.3857142857142857,3.628571428571429,0.5142857142857142
www.brainmuseum.org,1,,63-10,,,,Ermine,Mustela erminea,Carnivora,Weasel6clr,1.0,70,118,,,,,,,,,,www.brainmuseum.org,0.3571428571428571,0.2678571428571428,1.6857142857142855,0.3571428571428571
www.brainmuseum.org,1,,58-323,,,,European polecat (ferret),Mustela putorius,Carnivora,Ferret6clr,1.0,37,92,,,,,,,,,,www.brainmuseum.org,0.4054054054054054,0.304054054054054,2.486486486486487,0.4054054054054054
www.brainmuseum.org,1,,58-324,,,,American mink,Neovison vison,Carnivora,Mink6clr,1.0,36,96,,,,,,,,,,www.brainmuseum.org,0.4444444444444444,0.3333333333333333,2.6666666666666665,0.4444444444444444
www.brainmuseum.org,1,,63-127,,,,American badger,Taxidea taxus,Carnivora,Badger6clr,1.0,26,128,,,,,,,,,,www.brainmuseum.org,0.576923076923077,0.4326923076923077,4.923076923076923,0.576923076923077
www.brainmuseum.org,1,,63-113,,,,Striped skunk,Mephitis mephitis,Carnivora,Skunk6clr,1.0,40,105,,,,,,,,,,www.brainmuseum.org,0.5,0.375,2.625,0.5
www.brainmuseum.org,1,,62-113,,,,Olingo,Bassaricyon gabbii,Carnivora,Olingo6clr,1.0,38,116,,,,,,,,,,www.brainmuseum.org,0.6842105263157894,0.513157894736842,3.052631578947368,0.6842105263157894
www.brainmuseum.org,1,,62-106,,,,Ringtail cat,Bassariscus astutus,Carnivora,Ringtailcat6clr,1.0,40,135,,,,,,,,,,www.brainmuseum.org,0.6000000000000001,0.45,3.375,0.6000000000000001
www.brainmuseum.org,1,,58-360,,,,White-nosed coati,Nasua narica,Carnivora,coati6clr,1.0,30,110,,,,,,,,,,www.brainmuseum.org,0.5,0.375,3.6666666666666665,0.5
www.brainmuseum.org,1,,58-365,,,,Kinkajou,Potos flavus,Carnivora,Kinkajou6clr,1.0,30,109,,,,,,,,,,www.brainmuseum.org,0.7666666666666666,0.575,3.633333333333333,0.7666666666666666
www.brainmuseum.org,1,,57-88,,,4.3,Raccoon,Procyon lotor,Carnivora,Raccoon6clr,1.0,26,107,,,,,,,,,,www.brainmuseum.org,0.4615384615384615,0.3461538461538461,4.115384615384616,0.4615384615384615
www.brainmuseum.org,1,,68-312,,,,Crab-eating raccoon,Procyon cancrivorus,Carnivora,Crabraccoon6clr,1.0,27,123,,,,,,,,,,www.brainmuseum.org,0.5555555555555556,0.4166666666666667,4.555555555555555,0.5555555555555556
www.brainmuseum.org,1,,60-121,,,,Red panda,Ailurus fulgens,Carnivora,Lesserpanda6clr,1.0,30,114,,,,,,,,,,www.brainmuseum.org,0.5666666666666667,0.425,3.8,0.5666666666666667
www.brainmuseum.org,1,,61-98,,,,Linnaeus's two-toed sloth,Choloepus didactylus,Pilosa,Twotoesloth6clr,1.0,37,131,,,,,,,,,,www.brainmuseum.org,0.5405405405405406,0.4054054054054054,3.540540540540541,0.5405405405405406
10.3389/fnana.2011.00029,1,7.0,,,,,Cat,Felis catus,Carnivora,Screenshot 2023-08-09 at 4.47.48 PM,5.0,145,100,,,,,,,,,,10.3389/fnana.2011.00029,0.4827586206896551,0.3620689655172413,3.4482758620689653,0.4827586206896551
www.brainmuseum.org,1,,60-330,,,,Cat,Felis catus,Carnivora,Cat6clr,1.0,34,137,,,,,,,,,,www.brainmuseum.org,0.5294117647058824,0.3970588235294118,4.029411764705882,0.5294117647058824
10.1159/000454797,1,19.0,,,,,Killer whale,Orcinus orca,Cetacea,Screenshot 2023-08-11 at 2.20.10 PM,12.0,773,1685,,,,,,,,,,10.1159/000454797,0.6209573091849936,0.4657179818887452,26.157826649417853,0.6209573091849936
10.1159/000454797,1,19.0,,,,,Minke whale,Balaenoptera acutorostrata,Cetacea,Screenshot 2023-08-11 at 2.25.33 PM,12.0,773,1410,,,,,,,,,,10.1159/000454797,0.6520051746442432,0.4890038809831824,21.888745148771022,0.6520051746442432
10.1159/000123814,1,2.0,,,0.65,,Capybara,Hydrochoerus hydrochaeris,Hystricomorpha,Screenshot 2023-08-11 at 2.41.22 PM,1.0,130,680,,,,,,,,,,10.1159/000123814,0.576923076923077,0.4326923076923077,5.230769230769231,0.576923076923077
10.1002/ar.23991,1,1.0,,,,,Bowhead whale,Balaena mysticetus,Cetacea,Screenshot 2023-08-11 at 2.44.08 PM,5.0,200,1000,,,,,,,,,,10.1002/ar.23991,1.425,1.06875,25.0,1.425
www.brainmuseum.org,1,,64-11,,0.55,,Common wombat,Vombatus ursinus,Diprotodontia,Wombat64116clr,1.0,40,123,,,,,,,,,,www.brainmuseum.org,0.475,0.35625,3.075,0.475
10.1002/cne.23984,2,7.0,,,,,California sea lion,Zalophus californianus,Carnivora,Screenshot 2023-08-25 at 5.23.52 PM,1,113,1239,Screenshot 2023-08-25 at 5.32.28 PM,Screenshot 2023-08-25 at 5.32.12 PM,,,,,180.0,123,75.50687746657539,10.1002/cne.23984,0.8185027367650449,0.6138770525737837,10.964601769911503,0.6138770525737837
10.1002/cne.23930,2,2.0,,,,,Hippopotamus,Hippopotamus amphibius,Artiodactyla,Screenshot 2023-08-24 at 11.54.24 AM,2,72,343,Screenshot 2023-08-24 at 11.57.13 AM,Screenshot 2023-08-24 at 11.56.30 AM,,,,,,293,114.02351196289062,10.1002/cne.23930,1.0377566504017348,0.7783174878013012,9.527777777777777,0.7783174878013012
10.3389/fnana.2017.00074,2,2.0,,,,,White rhinoceros,Ceratotherium simum,Perissodactyla,Screenshot 2023-08-23 at 4.35.34 PM,1,80,856,Screenshot 2023-08-23 at 4.41.16 PM,Screenshot 2023-08-23 at 4.40.48 PM,30.0,,,,,172,130.08193471480388,10.3389/fnana.2017.00074,1.0083870908124333,0.7562903181093249,10.7,0.7562903181093249
10.3389/fnana.2017.00074,2,1.0,,,,,Black rhinoceros ,Diceros bicornis ,Perissodactyla,Screenshot 2023-08-23 at 4.17.52 PM,1,120,1390,Screenshot 2023-08-23 at 4.16.39 PM,Screenshot 2023-08-23 at 4.16.53 PM,30.0,,,,,176,99.01758228648792,10.3389/fnana.2017.00074,0.75013319914006,0.5625998993550451,11.583333333333334,0.5625998993550451
10.1002/ajp.20048,2,1.0,,,,,Mountain gorilla,Gorilla beringei beringei,Primates,Screenshot 2023-08-16 at 5.44.29 PM,2,74,355,Screenshot 2023-08-16 at 5.49.38 PM,Screenshot 2023-08-16 at 5.50.21 PM,40.0,,,,120.0,305,158.31918262300036,10.1002/ajp.20048,1.3842114327694022,1.0381585745770516,9.594594594594597,1.0381585745770516
10.1002/ar.20407,2,1.0,,,,,Fin whale,Balaenoptera physalus,Cetacea,Screenshot 2023-08-15 at 1.50.12 PM,2,58,659,Screenshot 2023-08-15 at 1.46.36 PM,Screenshot 2023-08-15 at 1.46.16 PM,10.0,,,110.0,150.0,259,106.74368928608142,10.1002/ar.20407,1.0990341239236183,0.8242755929427137,22.724137931034484,0.8242755929427137
10.3389/fnana.2011.00029,2,7.0,,,,,White-lipped peccary,Tayassu pecari ,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5,222,200,Screenshot 2023-08-06 at 13.28.47,Screenshot 2023-08-06 at 13.27.29,20.0,,,,,773,76.84139682935631,10.3389/fnana.2011.00029,0.6627114862385194,0.4970336146788895,4.504504504504505,0.4970336146788895
10.3389/fnana.2011.00029,2,7.0,,,,,Giraffe,Giraffa camelopardalis,Artiodactyla,Screenshot 2023-08-12 at 8.39.46 AM,5,222,527,Screenshot 2023-08-06 at 13.30.53,Screenshot 2023-08-06 at 13.27.29,50.0,,,,,773,117.21204067798372,10.3389/fnana.2011.00029,1.010884352548372,0.7581632644112789,11.86936936936937,0.7581632644112789
10.3389/fnana.2011.00029,2,7.0,,,,,Lion,Panthera leo,Carnivora,Screenshot 2023-08-12 at 8.45.59 AM,5,215,341,Screenshot 2023-08-06 at 13.35.22,Screenshot 2023-08-06 at 13.27.29,45.0,,,,,773,112.06723152322972,10.3389/fnana.2011.00029,0.9665134240899502,0.7248850680674627,7.930232558139535,0.7248850680674627
10.3389/fnana.2011.00029,2,7.0,,,,,Mandrill,Mandrillus sphinx ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,292,Screenshot 2023-08-06 at 13.43.02,Screenshot 2023-08-06 at 13.42.03,30.0,,,,,773,122.7383390386054,10.3389/fnana.2011.00029,1.0585453992117757,0.7939090494088318,6.790697674418604,0.7939090494088318
10.3389/fnana.2011.00029,2,7.0,,,,,Tonkean macaque,Macaca tonkeana ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,294,Screenshot 2023-08-06 at 13.43.29,Screenshot 2023-08-06 at 13.42.03,30.0,,,,,773,145.5663552824984,10.3389/fnana.2011.00029,1.2554235039456525,0.9415676279592392,6.837209302325581,0.9415676279592392
10.3389/fnana.2011.00029,2,7.0,,,,,Brown bear,Ursus arctos ,Carnivora,Screenshot 2023-08-12 at 8.45.59 AM,5,215,469,Screenshot 2023-08-06 at 13.44.13,Screenshot 2023-08-06 at 13.42.03,45.0,,60.0,,,773,163.7218789286997,10.3389/fnana.2011.00029,1.4120041304760649,1.0590030978570486,10.906976744186046,1.0590030978570486
10.3389/fnana.2011.00029,2,7.0,,,,,Yellow baboon,Papio cynocephalus ,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,344,Screenshot 2023-08-06 at 13.44.51,Screenshot 2023-08-06 at 13.42.03,25.0,,,,,773,151.58821571751645,10.3389/fnana.2011.00029,1.307358479668102,0.9805188597510768,8.0,0.9805188597510768
10.3389/fnana.2011.00029,2,7.0,,,,,Common chimpanzee,Pan troglodytes,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,367,Screenshot 2023-08-06 at 13.45.28,Screenshot 2023-08-06 at 13.42.03,70.0,,,,,773,115.89392536442456,10.3389/fnana.2011.00029,0.9995163895163826,0.7496372921372869,8.534883720930232,0.7496372921372869
10.3389/fnana.2011.00029,2,7.0,,,,,Human,Homo sapiens,Primates,Screenshot 2023-08-12 at 8.45.59 AM,5,215,549,Screenshot 2023-08-06 at 14.42.53,Screenshot 2023-08-06 at 14.42.28,40.0,,,,,773,165.42157791321537,10.3389/fnana.2011.00029,1.4266630264184164,1.0699972698138125,12.767441860465116,1.0699972698138125
10.1002/ar.23991,2,2.0,,,,,Sperm whale,Physeter macrocephalus,Cetacea,Screenshot 2023-08-12 at 8.53.43 AM,5,340,1200,Screenshot 2023-08-07 at 9.46.59 PM,Screenshot 2023-08-07 at 9.46.25 PM,,,,,,344,73.85259454900569,10.1002/ar.23991,1.4312518323450714,1.0734388742588037,17.647058823529413,1.0734388742588037
www.brainmuseum.org,2,,69-314,,,,Human,Homo sapiens,Primates,human8sect6,5,70,206,Screenshot 2023-08-07 at 11.12.27 PM,Screenshot 2023-08-07 at 11.25.25 PM,200.0,,10.0,,,501,98.9605513723273,www.brainmuseum.org,1.3168403376224525,0.9876302532168394,14.714285714285714,0.9876302532168394
www.brainmuseum.org,2,,85-33,,,,African elephant,Loxodonta africana,Proboscidea,elephantall6clr,5,48,177,Screenshot 2023-08-07 at 11.51.56 PM,Screenshot 2023-08-07 at 11.56.22 PM,,,,50.0,,536,74.37547187394993,www.brainmuseum.org,0.9250680581337056,0.6938010436002792,18.4375,0.6938010436002792
10.1017/S1464793106007019,2,1.0,,,,,Killer whale,Orcinus orca,Cetacea,Screenshot 2023-08-12 at 9.05.23 AM,1,65,1400,Screenshot 2023-08-12 at 9.16.07 AM,Screenshot 2023-08-12 at 9.16.33 AM,20.0,,,,200.0,151,92.00931343981014,10.1017/S1464793106007019,0.8124442687841955,0.6093332015881466,21.53846153846154,0.6093332015881466
10.1159/000454797,2,19.0,,,,,Ganges river dolphin,Platanista gangetica,Cetacea,Screenshot 2023-08-12 at 9.28.48 AM,12,290,179,Screenshot 2023-08-08 at 7.36.35 PM,Screenshot 2023-08-08 at 7.36.12 PM,0.0,1.0,10.0,,230.0,771,36.36593700590588,10.1159/000454797,0.7546757355311207,0.5660068016483405,7.406896551724138,0.5660068016483405
10.1159/000454797,2,19.0,,,,,Beluga whale,Delphinapterus leucas,Cetacea,Screenshot 2023-08-12 at 9.28.48 AM,12,290,430,Screenshot 2023-08-16 at 11.03.51 AM,Screenshot 2023-08-16 at 11.04.02 AM,10.0,,10.0,,200.0,780,35.43149586212941,10.1159/000454797,0.7267999151206034,0.5450999363404525,17.79310344827586,0.5450999363404525
www.brainmuseum.org,2,,64-232,,,,Short-beaked echidna,Tachyglossus aculeatus,Monotremata,Echidna6clr,1,42,165,Screenshot 2023-08-09 at 9.15.58 AM,Screenshot 2023-08-09 at 9.15.29 AM,20.0,,,,180.0,416,260.54391417211417,www.brainmuseum.org,0.8350766479875454,0.6263074859906591,3.928571428571429,0.6263074859906591
www.brainmuseum.org,2,,63-261,,,,Leopard,Panthera pardus,Carnivora,leopard6clr,1,18,113,Screenshot 2023-08-09 at 11.13.55 PM,Screenshot 2023-08-09 at 11.13.38 PM,,,,,,186,139.29093127304247,www.brainmuseum.org,0.9985012994483332,0.7488759745862499,6.277777777777778,0.7488759745862499
www.brainmuseum.org,2,,64-352,,,,Spotted hyena,Crocuta crocuta,Carnivora,Spottedhyena6clr,1,18,110,Screenshot 2023-08-09 at 11.35.56 PM,Screenshot 2023-08-09 at 11.35.35 PM,,,,,,186,166.84294509887695,www.brainmuseum.org,1.196006774902344,0.8970050811767579,6.111111111111111,0.8970050811767579
www.brainmuseum.org,2,,59-326,,,,Domestic Dog (Beagle),Canis lupus familiaris,Carnivora,Beagle6clr,1,22,112,Screenshot 2023-08-10 at 11.25.08 AM,Screenshot 2023-08-10 at 11.24.54 AM,55.0,,30.0,100.0,200.0,177,112.54414876302084,www.brainmuseum.org,0.8477901978381984,0.6358426483786488,5.090909090909091,0.6358426483786488
www.brainmuseum.org,2,,66-165,,,,Domestic Dog (Basenji),Canis lupus familiaris,Carnivora,basenji6clr,1,27,122,Screenshot 2023-08-10 at 11.46.44 AM,Screenshot 2023-08-10 at 11.46.26 AM,30.0,,,,,203,147.1075999540441,www.brainmuseum.org,0.966223973425577,0.7246679800691828,4.518518518518518,0.7246679800691828
www.brainmuseum.org,2,,62-301,,,,Coyote,Canis latrans,Carnivora,coyotepanel6,1,22,114,Screenshot 2023-08-10 at 3.28.52 PM,Screenshot 2023-08-10 at 3.28.43 PM,,,,,,138,109.80564575195312,www.brainmuseum.org,1.0609241135454408,0.7956930851590807,5.181818181818182,0.7956930851590807
www.brainmuseum.org,2,,71-26,,,,Gray wolf,Canis lupus,Carnivora,Wolf6clr,1,23,123,Screenshot 2023-08-10 at 3.47.31 PM,Screenshot 2023-08-10 at 3.47.20 PM,50.0,,,,190.0,137,99.32396879650298,www.brainmuseum.org,0.9666566306229,0.7249924729671751,5.3478260869565215,0.7249924729671751
www.brainmuseum.org,2,,71-256,,,,American black bear,Ursus americanus,Carnivora,Blkbear6clr,1,18,123,Screenshot 2023-08-10 at 4.18.30 PM,Screenshot 2023-08-10 at 4.18.14 PM,30.0,,,,,189,160.58259030605885,www.brainmuseum.org,1.132857779936923,0.8496433349526923,6.833333333333333,0.8496433349526923
www.brainmuseum.org,2,,62-250,,,,Polar bear,Ursus maritimus,Carnivora,pbearpanel6,1,13,127,Screenshot 2023-08-10 at 4.27.28 PM,Screenshot 2023-08-10 at 4.26.44 PM,,,,,,124,144.70271067899816,www.brainmuseum.org,1.5559431255806253,1.166957344185469,9.76923076923077,1.166957344185469
www.brainmuseum.org,2,,62-294,,,,California sea lion,Zalophus californianus,Carnivora,Casealionpanel6,1,12,121,Screenshot 2023-08-10 at 4.48.46 PM,Screenshot 2023-08-10 at 4.48.35 PM,,,,,,124,89.953859434023,www.brainmuseum.org,0.9672458003658388,0.7254343502743791,10.083333333333332,0.7254343502743791
www.brainmuseum.org,2,,61-513,,,,Steller sea lion,Eumetopias jubatus,Carnivora,Stellarsealion6clr,1,14,146,Screenshot 2023-08-10 at 4.51.37 PM,Screenshot 2023-08-10 at 4.51.23 PM,,,,50.0,,136,95.33719704367898,www.brainmuseum.org,0.9346784023890096,0.7010088017917572,10.428571428571429,0.7010088017917572
www.brainmuseum.org,2,,61-515,,,,Harbor seal,Phoca vitulina,Carnivora,Harborseal6clr,1,15,144,Screenshot 2023-08-10 at 5.00.31 PM,Screenshot 2023-08-10 at 5.00.20 PM,,,,,,153,99.17716494473544,www.brainmuseum.org,0.8642890191262348,0.6482167643446761,9.6,0.6482167643446761
www.brainmuseum.org,2,,69-56,,,,Tayra,Eira barbara,Carnivora,Tayra6clr,1,29,118,Screenshot 2023-08-28 at 8.27.30 AM,Screenshot 2023-08-28 at 8.27.14 AM,20.0,25.0,,,,239,126.915035124748,www.brainmuseum.org,0.7080336687573109,0.5310252515679832,4.068965517241379,0.5310252515679832
www.brainmuseum.org,2,,61-820,,,,Burchell's zebra,Equus quagga burchellii,Perissodactyla,zebrapanel6,1,13,116,Screenshot 2023-08-10 at 9.18.38 PM,Screenshot 2023-08-10 at 9.18.17 PM,30.0,35.0,,,270.0,117,86.20623358364763,www.brainmuseum.org,0.9824072203264688,0.7368054152448517,8.923076923076923,0.7368054152448517
www.brainmuseum.org,2,,61-361,,,,Domestic pig,Sus scrofa domesticus,Artiodactyla,Pig6clr,1,26,137,Screenshot 2023-08-10 at 9.26.34 PM,Screenshot 2023-08-10 at 9.26.23 PM,40.0,,,,,208,108.802783203125,www.brainmuseum.org,0.6974537384815706,0.5230903038611779,5.269230769230769,0.5230903038611779
www.brainmuseum.org,2,,63-445,,,,Collared peccary,Pecari tajacu,Artiodactyla,Collpecc634456clr,1,25,105,Screenshot 2023-08-10 at 9.42.34 PM,Screenshot 2023-08-10 at 9.42.24 PM,15.0,,,,190.0,249,131.4230334223533,www.brainmuseum.org,0.7037377961036322,0.5278033470777241,4.2,0.5278033470777241
www.brainmuseum.org,2,,65-139,,,,Llama,Lama glama,Artiodactyla,llama6clr,1,16,107,Screenshot 2023-08-10 at 9.48.30 PM,Screenshot 2023-08-10 at 9.48.07 PM,,,,,140.0,174,104.50964889526368,www.brainmuseum.org,0.800840221419645,0.6006301660647337,6.6875,0.6006301660647337
www.brainmuseum.org,2,,60-227,,,,Dromedary camel,Camelus dromedarius,Artiodactyla,Dromcamel6clr,1,12,128,Screenshot 2023-08-10 at 9.50.55 PM,Screenshot 2023-08-10 at 9.50.43 PM,,,,,,126,77.25442615187312,www.brainmuseum.org,0.8175071550462764,0.6131303662847073,10.666666666666666,0.6131303662847073
www.brainmuseum.org,2,,67-81,,,,White-tailed deer,Odocoileus virginianus,Artiodactyla,Whitetaildeer6clr,1,16,110,Screenshot 2023-08-10 at 9.53.08 PM,Screenshot 2023-08-10 at 9.52.56 PM,,,,,,173,92.74303530340325,www.brainmuseum.org,0.7147825456909692,0.5360869092682269,6.875,0.5360869092682269
www.brainmuseum.org,2,,64-322,,,,Zebu,Bos taurus indicus,Artiodactyla,Zebu6clr,1,13,125,Screenshot 2023-08-10 at 9.55.35 PM,Screenshot 2023-08-10 at 9.54.54 PM,,,,,,129,104.3125145755597,www.brainmuseum.org,1.0781655253287823,0.8086241439965869,9.615384615384617,0.8086241439965869
www.brainmuseum.org,2,,59-55,,,,Domestic goat,Capra hircus domestica,Artiodactyla,Goat6clr,1,26,142,Screenshot 2023-08-10 at 9.56.51 PM,Screenshot 2023-08-10 at 9.56.35 PM,20.0,,,,,268,142.2922566731771,www.brainmuseum.org,0.7079216749909308,0.5309412562431981,5.461538461538462,0.5309412562431981
www.brainmuseum.org,2,,61-693,,,,Domestic sheep,Ovis aries,Artiodactyla,Sheep6clr,1,33,193,Screenshot 2023-08-10 at 9.58.13 PM,Screenshot 2023-08-10 at 9.57.54 PM,,,,,,339,201.5687072018543,www.brainmuseum.org,0.7927972751302037,0.5945979563476528,5.848484848484849,0.5945979563476528
www.brainmuseum.org,2,,62-621,,,,Capybara,Hydrochoerus hydrochaeris,Hystricomorpha,Capybara68866clr,1,24,132,Screenshot 2023-08-10 at 10.50.09 PM,Screenshot 2023-08-10 at 10.49.53 PM,,,,,,243,187.4689643496559,www.brainmuseum.org,1.0286362927278787,0.7714772195459091,5.5,0.7714772195459091
,,,,,,,,Potorous tridactylus,Diprotodontia,,,,,,,,,,,,,,"Diprotodontia \cite{www.brainmuseum.org, www.brainmuseum.org}",,,2.658445945945946,0.6398648648648649
,,,,,,,,Galago senegalensis,Primates,,,,,,,,,,,,,,"Primates \cite{www.brainmuseum.org, www.brainmuseum.org}",,,2.1641304347826087,0.6663043478260869
,,,,,,,,Cavia porcellus,Rodentia,,,,,,,,,,,,,,"Rodentia \cite{10.1159/000123814, www.brainmuseum.org}",,,1.997272727272727,0.6795454545454546
,,,,,,,,Pteropus giganteus,Chiroptera,,,,,,,,,,,,,,Chiroptera \cite{www.brainmuseum.org},,,2.4680851063829787,0.7872340425531915
,,,,,,,,Trichechus manatus latirostris,Sirenia,,,,,,,,,,,,,,"Sirenia \cite{www.brainmuseum.org, 10.1111/j.1439-0469.1985.tb00577.x, 10.1017/S1464793106007019}",,,7.784603174603174,1.710978835978836
,,,,,,,,Rhinolophus hipposideros,Chiroptera,,,,,,,,,,,,,,Chiroptera \cite{www.brainmuseum.org},,,0.5650224215246636,0.2825112107623318
,,,,,,,,Scalopus aquaticus,Eulipotyphla,,,,,,,,,,,,,,"Eulipotyphla \cite{www.brainmuseum.org, www.brainmuseum.org}",,,1.2803503787878787,0.6401751893939394
,,,,,,,,Tupaia glis,Scandentia,,,,,,,,,,,,,,Scandentia \cite{www.brainmuseum.org},,,1.8484848484848488,0.9242424242424244
,,,,,,,,Chinchilla lanigera,Rodentia,,,,,,,,,,,,,,"Rodentia \cite{www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org}",,,1.8641712416040774,0.9320856208020387
,,,,,,,,Tenrec ecaudatus,Afrosoricida,,,,,,,,,,,,,,Afrosoricida \cite{www.brainmuseum.org},,,2.0,1.0
,,,,,,,,Trichosurus vulpecula,Diprotodontia,,,,,,,,,,,,,,"Diprotodontia \cite{www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org, www.brainmuseum.org}",,,2.038943396226415,1.0194716981132075
,,,,,,,,Cyclopes didactylus,Pilosa,,,,,,,,,,,,,,Pilosa \cite{10.1111/ahe.12501},,,2.274096385542169,1.1370481927710845
,,,,,,,,Carlito syrichta,Primates,,,,,,,,,,,,,,Primates \cite{www.brainmuseum.org},,,2.333333333333333,1.1666666666666663
,,,,,,,,Dasypus novemcinctus,Cingulata,,,,,,,,,,,,,,Cingulata \cite{10.1111/ahe.12501},,,2.4384615384615387,1.2192307692307691
,,,,,,,,Oryctolagus cuniculus,Lagomorpha,,,,,,,,,,,,,,Lagomorpha \cite{www.brainmuseum.org},,,2.869565217391304,1.434782608695652


==> brain_samples/combined_brains.csv <==
Doi,Figure number,Sample number,Name1,Name2,Brain image name,Scale image name,Brain for brain size,Scale(cm),Manually measured brain,Manually measured scale,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size
10.1002/ajp.20048,1.0,,Western lowland gorilla,,Screenshot 2023-08-16 at 5.44.29 PM,,,2,355,73,,,,,,,,\cite[Fig.~1]{10.1002/ajp.20048},0.958904109589041,0.7191780821917808,9.726027397260273
10.1111/ahe.12501,6.0,,Collared Anteater,Tamandua tetradactyla ,Screenshot 2023-08-16 at 10.29.44 PM,,,1,456,260,,,,,,,,\cite[Fig.~6]{10.1111/ahe.12501},0.4653846153846154,0.3490384615384615,1.7538461538461538
10.1111/ahe.12501,6.0,,The giant anteater,Mymercophaga tridactyla ,Screenshot 2023-08-16 at 10.31.54 PM,,,1,527,203,,,,,,,,\cite[Fig.~6]{10.1111/ahe.12501},0.4187192118226601,0.314039408866995,2.5960591133004924
10.1111/ahe.12501,1.0,,Linnaeus's two-toed sloth,Choloepus didactylus,Screenshot 2023-08-16 at 9.58.03 PM,,,2,745,384,,,,,,,,\cite[Fig.~1]{10.1111/ahe.12501},0.5520833333333333,0.4140624999999999,3.880208333333333
10.1111/ahe.12501,4.0,,brown-throated sloth,Bradypus variegatus,Screenshot 2023-08-16 at 10.02.51 PM,,,1,765,236,,,,,,,,\cite[Fig.~4]{10.1111/ahe.12501},0.5296610169491526,0.3972457627118644,3.2415254237288136
10.1002/cne.24999,3.0,,African wild dog,,Screenshot 2023-08-16 at 5.30.07 PM,,,1,543,85,,,,,,,,\cite[Fig.~3]{10.1002/cne.24999},0.6235294117647059,0.4676470588235294,6.388235294117647
10.1002/ar.20407,2.0,,Humpback whale,,Screenshot 2023-08-15 at 2.30.01 PM,,,2,521,40,,,,,,,,\cite[Fig.~2]{10.1002/ar.20407},0.8,0.6000000000000001,26.05
10.3389/fnana.2011.00029,7.0,,Goat,,Screenshot 2023-08-15 at 4.05.56 PM,,,5,230,223,,,,,,,,\cite[Fig.~7]{10.3389/fnana.2011.00029},0.4260089686098654,0.3195067264573991,5.156950672645739
10.3389/fnana.2011.00029,7.0,,Mouflon,,Screenshot 2023-08-15 at 1.24.56 PM,,,5,367,289,,,,,,,,\cite[Fig.~7]{10.3389/fnana.2011.00029},0.5882352941176471,0.4411764705882353,6.349480968858132
10.1159/000063731,2.0,,bottlenose dolphin ,Tursiops truncatus,Screenshot 2023-08-15 at 12.01.04 PM,,,1,820,74,,,,,,,,\cite[Fig.~2]{10.1159/000063731},0.5675675675675675,0.4256756756756756,11.081081081081082
www.brainmuseum.org,,62-635,Rock Hyrax,(Procavia capensis) #62-635,Rockhyrax6clr,Rockhyrax6clr,,1,120,40,,,,,,,,\cite{www.brainmuseum.org},0.5,0.375,3.0
www.brainmuseum.org,,67-29,Giant Anteater,(Myrmecophaga tridactyla) #67-29,Giantanteat6clr,Rockhyrax6clr,,1,97,19,,,,,,,,\cite{www.brainmuseum.org},0.9473684210526316,0.7105263157894737,5.105263157894736
www.brainmuseum.org,,61-93,Southern Tamandua (Collared Anteater),(Tamandua tetradactyla) #61-93,Collaredanteater6clr,Rockhyrax6clr,,1,112,34,,,,,,,,\cite{www.brainmuseum.org},0.6764705882352942,0.5073529411764706,3.294117647058824
www.brainmuseum.org,,63-271,Philippine Flying Lemur,(Cynocephalus volans) #63-271,Flyinglemur6clr,Flylemur63_271c760MidLgr,,1,111,47,,,,,,,,\cite{www.brainmuseum.org},0.4042553191489361,0.3031914893617021,2.361702127659574
www.brainmuseum.org,,64-69,Mongoose Lemur,(Eulemur mongoz) #64-69,Mongooselemur6,630lmurmngoz_6469_6,,1,121,35,,,,,,,,\cite{www.brainmuseum.org},0.5714285714285714,0.4285714285714285,3.457142857142857
www.brainmuseum.org,,62-442,Ring-tailed Lemur,(Lemur catta) #62-442,Lemurcatta6clr,774rngtldlemur62442_6,,1,150,40,,,,,,,,\cite{www.brainmuseum.org},0.625,0.46875,3.75
www.brainmuseum.org,,62-181,Slow Loris,(Nycticebus coucang) #62-181,Slowloris6clr,526_sloris_62d181d72,,1,146,50,,,,,,,,\cite{www.brainmuseum.org},0.5,0.375,2.92
www.brainmuseum.org,,62-441,Potto,(Perodicticus potto) #62-441,Potto6clr,526_sloris_62d181d72,,1,120,40,,,,,,,,\cite{www.brainmuseum.org},0.5,0.375,3.0
www.brainmuseum.org,,62-172,Brown Greater Galago,(Otolemur crassicaudatus) #62-172,Bigbushbaby6clr,526_sloris_62d181d72,,1,128,50,,,,,,,,\cite{www.brainmuseum.org},0.48,0.36,2.56
www.brainmuseum.org,,70-355,Red-bellied Titi Monkey,(Callicebus moloch) #70-355,Titimonk6clr,526_sloris_62d181d72,,1,151,48,,,,,,,,\cite{www.brainmuseum.org},0.4791666666666666,0.359375,3.145833333333333
www.brainmuseum.org,,68-409,Mantled Howler,(Alouatta palliata) #68-409,Howlermonkey68-409clr,526_sloris_62d181d72,,1,149,35,,,,,,,,\cite{www.brainmuseum.org},0.6857142857142857,0.5142857142857142,4.257142857142857
www.brainmuseum.org,,63-18,Geoffroy's Spider Monkey,(Ateles geoffroyi) #63-18,Spidermonk6clr,526_sloris_62d181d72,,1,139,26,,,,,,,,\cite{www.brainmuseum.org},0.5,0.375,5.346153846153847
www.brainmuseum.org,,69-307,Rhesus Monkey,(Macaca mulatta) #69-307,Rhesusmonk6,526_sloris_62d181d72,,1,157,31,,,,,,,,\cite{www.brainmuseum.org},0.8387096774193548,0.629032258064516,5.064516129032258
www.brainmuseum.org,,63-310,Mandrill,(Mandrillus sphinx) #63-310,Mandrill6,526_sloris_62d181d72,,1,133,20,,,,,,,,\cite{www.brainmuseum.org},0.9,0.675,6.65
www.brainmuseum.org,,64-12,Guinea Baboon,(Papio papio) #64-12,Guineababoon6clr,526_sloris_62d181d72,,1,143,20,,,,,,,,\cite{www.brainmuseum.org},0.8500000000000001,0.6375000000000001,7.15
www.brainmuseum.org,,62-179,Northern Plains Gray Langur,(Semnopithecus entellus) #62-179,Langur6clr,526_sloris_62d181d72,,1,141,22,,,,,,,,\cite{www.brainmuseum.org},0.8181818181818182,0.6136363636363636,6.409090909090909
www.brainmuseum.org,,60-142,Lar Gibbon,(Hylobates lar) #60-142,60-142gibbonclrlg,526_sloris_62d181d72,,1,115,22,,,,,,,,\cite{www.brainmuseum.org},0.7272727272727273,0.5454545454545454,5.227272727272728
www.brainmuseum.org,,81-127,Western Gorilla,(Gorilla gorilla) #81-127,gorilla6clr,526_sloris_62d181d72,,1,169,20,,,,,,,,\cite{www.brainmuseum.org},1.0,0.75,8.450000000000001
www.brainmuseum.org,,63-307,Common Chimpanzee,(Pan troglodytes) #63-307,chimp6sect6,526_sloris_62d181d72,,1,147,17,,,,,,,,\cite{www.brainmuseum.org},0.9411764705882352,0.7058823529411764,8.647058823529411
www.brainmuseum.org,,60-206,Cougar (Puma),(Puma concolor) #60-206,ammtlionpanel6,526_sloris_62d181d72,,1,105,20,,,,,,,,\cite{www.brainmuseum.org},0.5,0.375,5.25
www.brainmuseum.org,,62-79,Lion,(Panthera leo) #62-79,aflionpanel6,526_sloris_62d181d72,,1,114,15,,,,,,,,\cite{www.brainmuseum.org},1.0,0.75,7.6
www.brainmuseum.org,,61-766,Yellow Mongoose,(Cynictis penicillata) #61-766,Yellowmongoose6clr,526_sloris_62d181d72,,1,94,35,,,,,,,,\cite{www.brainmuseum.org},0.4857142857142857,0.3642857142857142,2.685714285714285
www.brainmuseum.org,,63-388,Fennec Fox,(Vulpes zerda) #63-388,Fennec6clr,526_sloris_62d181d72,,1,112,32,,,,,,,,\cite{www.brainmuseum.org},0.6875,0.515625,3.5
www.brainmuseum.org,,63-392,Red Fox,(Vulpes vulpes) #63-392,redfoxpanel6,526_sloris_62d181d72,,1,127,27,,,,,,,,\cite{www.brainmuseum.org},0.7407407407407407,0.5555555555555556,4.703703703703703
www.brainmuseum.org,,61-511,Northern Fur Seal,(Callorhinus ursinus) #61-511,Northfursealpanel1,526_sloris_62d181d72,,1,132,15,,,,,,,,\cite{www.brainmuseum.org},0.5333333333333333,0.4,8.8
www.brainmuseum.org,,69-11,Grison,(Galictis vittata) #69-11,Grison6clr,526_sloris_62d181d72,,1,127,35,,,,,,,,\cite{www.brainmuseum.org},0.5142857142857142,0.3857142857142857,3.628571428571429
www.brainmuseum.org,,63-10,Ermine,(Mustela erminea) #63-10,Weasel6clr,526_sloris_62d181d72,,1,118,70,,,,,,,,\cite{www.brainmuseum.org},0.3571428571428571,0.2678571428571428,1.6857142857142855
www.brainmuseum.org,,58-323,European Polecat (Ferret),(Mustela putorius) #58-323,Ferret6clr,526_sloris_62d181d72,,1,92,37,,,,,,,,\cite{www.brainmuseum.org},0.4054054054054054,0.304054054054054,2.486486486486487
www.brainmuseum.org,,58-324,American Mink,(Neovison vison) #58-324,Mink6clr,526_sloris_62d181d72,,1,96,36,,,,,,,,\cite{www.brainmuseum.org},0.4444444444444444,0.3333333333333333,2.6666666666666665
www.brainmuseum.org,,63-127,American Badger,(Taxidea taxus) #63-127,Badger6clr,526_sloris_62d181d72,,1,128,26,,,,,,,,\cite{www.brainmuseum.org},0.576923076923077,0.4326923076923077,4.923076923076923
www.brainmuseum.org,,63-113,Striped Skunk,(Mephitis mephitis) #63-113,Skunk6clr,526_sloris_62d181d72,,1,105,40,,,,,,,,\cite{www.brainmuseum.org},0.5,0.375,2.625
www.brainmuseum.org,,62-113,Olingo,(Bassaricyon gabbii) #62-113,Olingo6clr,526_sloris_62d181d72,,1,116,38,,,,,,,,\cite{www.brainmuseum.org},0.6842105263157894,0.513157894736842,3.052631578947368
www.brainmuseum.org,,62-106,Ringtail Cat,(Bassariscus astutus) #62-106,Ringtailcat6clr,526_sloris_62d181d72,,1,135,40,,,,,,,,\cite{www.brainmuseum.org},0.6000000000000001,0.45,3.375
www.brainmuseum.org,,58-360,White-nosed Coati,(Nasua narica) #58-360,coati6clr,526_sloris_62d181d72,,1,110,30,,,,,,,,\cite{www.brainmuseum.org},0.5,0.375,3.6666666666666665
www.brainmuseum.org,,58-365,Kinkajou,(Potos flavus) #58-365,Kinkajou6clr,526_sloris_62d181d72,,1,109,30,,,,,,,,\cite{www.brainmuseum.org},0.7666666666666666,0.575,3.633333333333333
www.brainmuseum.org,,57-88,Raccoon,(Procyon lotor) #57-88,Raccoon6clr,526_sloris_62d181d72,,1,107,26,,,,,,,,\cite{www.brainmuseum.org},0.4615384615384615,0.3461538461538461,4.115384615384616
www.brainmuseum.org,,68-312,Crab-eating Raccoon,(Procyon cancrivorus) #68-312,Crabraccoon6clr,526_sloris_62d181d72,,1,123,27,,,,,,,,\cite{www.brainmuseum.org},0.5555555555555556,0.4166666666666667,4.555555555555555
www.brainmuseum.org,,60-121,Red Panda,(Ailurus fulgens) #60-121,Lesserpanda6clr,526_sloris_62d181d72,,1,114,30,,,,,,,,\cite{www.brainmuseum.org},0.5666666666666667,0.425,3.8
www.brainmuseum.org,,61-98,Linnaeus's Two-toed Sloth,Linnaeus's Two-toed Sloth,Twotoesloth6clr,526_sloris_62d181d72,,1,131,37,,,,,,,,\cite{www.brainmuseum.org},0.5405405405405406,0.4054054054054054,3.540540540540541
10.3389/fnana.2011.00029,7.0,,Cat,,Screenshot 2023-08-09 at 4.47.48 PM,526_sloris_62d181d72,,5,100,145,,,,,,,,\cite[Fig.~7]{10.3389/fnana.2011.00029},0.4827586206896551,0.3620689655172413,3.4482758620689653
www.brainmuseum.org,,60-330,Cat,(Felis catus) #60-330,Cat6clr,526_sloris_62d181d72,,1,137,34,,,,,,,,\cite{www.brainmuseum.org},0.5294117647058824,0.3970588235294118,4.029411764705882
10.1159/000454797,19.0,,Killer whale,,Screenshot 2023-08-11 at 2.20.10 PM,Screenshot 2023-08-11 at 2.20.23 PM,,12,1685,773,,,,,,,,\cite[Fig.~19]{10.1159/000454797},0.6209573091849936,0.4657179818887452,26.157826649417853
10.1159/000454797,19.0,,Minke whale,Balaenoptera acutorostrata,Screenshot 2023-08-11 at 2.25.33 PM,Screenshot 2023-08-11 at 2.25.45 PM,,12,1410,773,,,,,,,,\cite[Fig.~19]{10.1159/000454797},0.6520051746442432,0.4890038809831824,21.888745148771022
10.1159/000123814,2.0,,Capybara,Hydrochoerus hydrochoerus,Screenshot 2023-08-11 at 2.41.22 PM,Screenshot 2023-08-11 at 2.25.45 PM,,1,680,130,,,,,,,,\cite[Fig.~2]{10.1159/000123814},0.576923076923077,0.4326923076923077,5.230769230769231
10.1002/ar.23991,1.0,,bowhead whale,,Screenshot 2023-08-11 at 2.44.08 PM,Screenshot 2023-08-11 at 2.25.45 PM,,5,1000,200,,,,,,,,\cite[Fig.~1]{10.1002/ar.23991},1.425,1.06875,25.0
www.brainmuseum.org,,64-11,Common Wombat,(Vombatus ursinus) #64-11,Wombat64116clr,Screenshot 2023-08-09 at 9.30.48 AM,,1,123,40,,,,,,,,\cite{www.brainmuseum.org},0.475,0.35625,3.075
10.1002/ajp.20048,1.0,,Mountain gorilla,,Screenshot 2023-08-16 at 5.49.38 PM,Screenshot 2023-08-16 at 5.50.21 PM,Screenshot 2023-08-16 at 5.44.29 PM,2,355,74,40.0,,,,120.0,305,158.31918262300036,\cite[Fig.~1]{10.1002/ajp.20048},1.3842114327694022,1.0381585745770516,9.594594594594597
10.1002/ar.20407,1.0,,fin whale,,Screenshot 2023-08-15 at 1.46.36 PM,Screenshot 2023-08-15 at 1.46.16 PM,Screenshot 2023-08-15 at 1.50.12 PM,2,659,58,10.0,,,110.0,150.0,259,106.74368928608142,\cite[Fig.~1]{10.1002/ar.20407},1.0990341239236183,0.8242755929427137,22.724137931034484
10.3389/fnana.2011.00029,7.0,,Peccary,,Screenshot 2023-08-06 at 13.28.47,Screenshot 2023-08-06 at 13.27.29,Screenshot 2023-08-12 at 8.39.46 AM,5,200,222,20.0,,,,,773,76.84139682935631,\cite[Fig.~7]{10.3389/fnana.2011.00029},0.6627114862385194,0.4970336146788895,4.504504504504505
10.3389/fnana.2011.00029,,,Giraffe,,Screenshot 2023-08-06 at 13.30.53,Screenshot 2023-08-06 at 13.27.29,Screenshot 2023-08-12 at 8.39.46 AM,5,527,222,50.0,,,,,773,117.21204067798372,\cite{10.3389/fnana.2011.00029},1.010884352548372,0.7581632644112789,11.86936936936937
10.3389/fnana.2011.00029,,,Kudu,,Screenshot 2023-08-06 at 13.31.29,Screenshot 2023-08-06 at 13.27.29,Screenshot 2023-08-12 at 8.39.46 AM,5,300,222,30.0,,,,,773,83.28857283158736,\cite{10.3389/fnana.2011.00029},0.7183145565466784,0.5387359174100088,6.756756756756756
10.3389/fnana.2011.00029,,,Lion,,Screenshot 2023-08-06 at 13.35.22,Screenshot 2023-08-06 at 13.27.29,Screenshot 2023-08-12 at 8.45.59 AM,5,341,215,45.0,,,,,773,112.06723152322972,\cite{10.3389/fnana.2011.00029},0.9665134240899502,0.7248850680674627,7.930232558139535
10.3389/fnana.2011.00029,,,Mandrill,,Screenshot 2023-08-06 at 13.43.02,Screenshot 2023-08-06 at 13.42.03,Screenshot 2023-08-12 at 8.45.59 AM,5,292,215,30.0,,,,,773,122.7383390386054,\cite{10.3389/fnana.2011.00029},1.0585453992117757,0.7939090494088318,6.790697674418604
10.3389/fnana.2011.00029,,,Macaque,,Screenshot 2023-08-06 at 13.43.29,Screenshot 2023-08-06 at 13.42.03,Screenshot 2023-08-12 at 8.45.59 AM,5,294,215,30.0,,,,,773,145.5663552824984,\cite{10.3389/fnana.2011.00029},1.2554235039456525,0.9415676279592392,6.837209302325581
10.3389/fnana.2011.00029,,,Bear,,Screenshot 2023-08-06 at 13.44.13,Screenshot 2023-08-06 at 13.42.03,Screenshot 2023-08-12 at 8.45.59 AM,5,469,215,45.0,,60.0,,,773,163.7218789286997,\cite{10.3389/fnana.2011.00029},1.4120041304760649,1.0590030978570486,10.906976744186046
10.3389/fnana.2011.00029,,,Baboon,,Screenshot 2023-08-06 at 13.44.51,Screenshot 2023-08-06 at 13.42.03,Screenshot 2023-08-12 at 8.45.59 AM,5,344,215,25.0,,,,,773,151.58821571751645,\cite{10.3389/fnana.2011.00029},1.307358479668102,0.9805188597510768,8.0
10.3389/fnana.2011.00029,,,Chimpanzee,,Screenshot 2023-08-06 at 13.45.28,Screenshot 2023-08-06 at 13.42.03,Screenshot 2023-08-12 at 8.45.59 AM,5,367,215,70.0,,,,,773,115.89392536442456,\cite{10.3389/fnana.2011.00029},0.9995163895163826,0.7496372921372869,8.534883720930232
10.3389/fnana.2011.00029,,,Human,,Screenshot 2023-08-06 at 14.42.53,Screenshot 2023-08-06 at 14.42.28,Screenshot 2023-08-12 at 8.45.59 AM,5,549,215,40.0,,,,,773,165.42157791321537,\cite{10.3389/fnana.2011.00029},1.4266630264184164,1.0699972698138125,12.767441860465116
10.1002/ar.23991,2.0,,Sperm whale,,Screenshot 2023-08-07 at 9.46.59 PM,Screenshot 2023-08-07 at 9.46.25 PM,Screenshot 2023-08-12 at 8.53.43 AM,5,1200,340,,,,,,344,73.85259454900569,\cite[Fig.~2]{10.1002/ar.23991},1.4312518323450714,1.0734388742588037,17.647058823529413
www.brainmuseum.org,,69-314,Human,,Screenshot 2023-08-07 at 11.12.27 PM,Screenshot 2023-08-07 at 11.25.25 PM,human8sect6,5,206,70,200.0,,10.0,,,501,98.9605513723273,\cite{www.brainmuseum.org},1.3168403376224525,0.9876302532168394,14.714285714285714
www.brainmuseum.org,,85-33,Elephant,,Screenshot 2023-08-07 at 11.51.56 PM,Screenshot 2023-08-07 at 11.56.22 PM,elephantall6clr,5,177,48,,,,50.0,,536,74.37547187394993,\cite{www.brainmuseum.org},0.9250680581337056,0.6938010436002792,18.4375
10.1017/S1464793106007019,1.0,,Killer whale,,Screenshot 2023-08-12 at 9.16.07 AM,Screenshot 2023-08-12 at 9.16.33 AM,Screenshot 2023-08-12 at 9.05.23 AM,1,1400,65,20.0,,,,200.0,151,92.00931343981014,\cite[Fig.~1]{10.1017/S1464793106007019},0.8124442687841955,0.6093332015881466,21.53846153846154
10.1159/000454797,19.0,,Ganges River Dolphin,Platanista gangetica,Screenshot 2023-08-08 at 7.36.35 PM,Screenshot 2023-08-08 at 7.36.12 PM,Screenshot 2023-08-12 at 9.28.48 AM,12,457,290,0.0,1.0,10.0,,230.0,771,36.36593700590588,\cite[Fig.~19]{10.1159/000454797},0.7546757355311207,0.5660068016483405,18.910344827586208
10.1159/000454797,19.0,,Beluga Whale,Delphinapterus leucas,Screenshot 2023-08-16 at 11.03.51 AM,Screenshot 2023-08-16 at 11.04.02 AM,Screenshot 2023-08-12 at 9.28.48 AM,12,430,290,10.0,,10.0,,200.0,780,35.43149586212941,\cite[Fig.~19]{10.1159/000454797},0.7267999151206034,0.5450999363404525,17.79310344827586
10.1159/000454797,,,Bowhead Whale,Balaena mysticetus,Screenshot 2023-08-08 at 7.37.01 PM,Screenshot 2023-08-08 at 7.36.12 PM,Screenshot 2023-08-12 at 9.28.48 AM,12,465,290,10.0,,15.0,120.0,180.0,771,53.23056341677296,\cite{10.1159/000454797},1.1046550125400356,0.8284912594050267,19.241379310344826
www.brainmuseum.org,,64-232,Short-beaked Echidna,,Screenshot 2023-08-09 at 9.15.58 AM,Screenshot 2023-08-09 at 9.15.29 AM,Echidna6clr,1,165,42,20.0,,,,180.0,416,260.54391417211417,\cite{www.brainmuseum.org},0.8350766479875454,0.6263074859906591,3.928571428571429
www.brainmuseum.org,,63-261,Leopard,(Panthera pardus) #63-261,Screenshot 2023-08-09 at 11.13.55 PM,Screenshot 2023-08-09 at 11.13.38 PM,leopard6clr,1,113,18,,,,,,186,139.29093127304247,\cite{www.brainmuseum.org},0.9985012994483332,0.7488759745862499,6.277777777777778
www.brainmuseum.org,,64-352,Spotted Hyena,(Crocuta crocuta) #64-352,Screenshot 2023-08-09 at 11.35.56 PM,Screenshot 2023-08-09 at 11.35.35 PM,Spottedhyena6clr,1,110,18,,,,,,186,166.84294509887695,\cite{www.brainmuseum.org},1.196006774902344,0.8970050811767579,6.111111111111111
www.brainmuseum.org,,59-326,Domestic Dog (Beagle),(Canis familiaris) #59-326,Screenshot 2023-08-10 at 11.25.08 AM,Screenshot 2023-08-10 at 11.24.54 AM,Beagle6clr,1,112,22,55.0,,30.0,100.0,200.0,177,112.54414876302084,\cite{www.brainmuseum.org},0.8477901978381984,0.6358426483786488,5.090909090909091
www.brainmuseum.org,,66-165,Domestic Dog (Basenji),(Canis familiaris) #66-165,Screenshot 2023-08-10 at 11.46.44 AM,Screenshot 2023-08-10 at 11.46.26 AM,basenji6clr,1,122,27,30.0,,,,,203,147.1075999540441,\cite{www.brainmuseum.org},0.966223973425577,0.7246679800691828,4.518518518518518
www.brainmuseum.org,,62-301,Coyote,(Canis latrans) #62-301,Screenshot 2023-08-10 at 3.28.52 PM,Screenshot 2023-08-10 at 3.28.43 PM,coyotepanel6,1,114,22,,,,,,138,109.80564575195312,\cite{www.brainmuseum.org},1.0609241135454408,0.7956930851590807,5.181818181818182
www.brainmuseum.org,,71-26,Gray Wolf,(Canis lupus) #71-26,Screenshot 2023-08-10 at 3.47.31 PM,Screenshot 2023-08-10 at 3.47.20 PM,Wolf6clr,1,123,23,50.0,,,,190.0,137,99.32396879650298,\cite{www.brainmuseum.org},0.9666566306229,0.7249924729671751,5.3478260869565215
www.brainmuseum.org,,71-256,American Black Bear,(Ursus americanus) #71-256,Screenshot 2023-08-10 at 4.18.30 PM,Screenshot 2023-08-10 at 4.18.14 PM,Blkbear6clr,1,123,18,30.0,,,,,189,160.58259030605885,\cite{www.brainmuseum.org},1.132857779936923,0.8496433349526923,6.833333333333333
www.brainmuseum.org,,62-250,Polar Bear,(Ursus maritimus) #62-250,Screenshot 2023-08-10 at 4.27.28 PM,Screenshot 2023-08-10 at 4.26.44 PM,pbearpanel6,1,127,13,,,,,,124,144.70271067899816,\cite{www.brainmuseum.org},1.5559431255806253,1.166957344185469,9.76923076923077
www.brainmuseum.org,,62-294,California Sea Lion,(Zalophus californianus) #62-294,Screenshot 2023-08-10 at 4.48.46 PM,Screenshot 2023-08-10 at 4.48.35 PM,Casealionpanel6,1,121,12,,,,,,124,89.953859434023,\cite{www.brainmuseum.org},0.9672458003658388,0.7254343502743791,10.083333333333332
www.brainmuseum.org,,61-513,Steller Sea Lion,(Eumetopias jubatus) #61-513,Screenshot 2023-08-10 at 4.51.37 PM,Screenshot 2023-08-10 at 4.51.23 PM,Stellarsealion6clr,1,146,14,,,,50.0,,136,95.33719704367898,\cite{www.brainmuseum.org},0.9346784023890096,0.7010088017917572,10.428571428571429
www.brainmuseum.org,,61-515,Harbor Seal,(Phoca vitulina) #61-515,Screenshot 2023-08-10 at 5.00.31 PM,Screenshot 2023-08-10 at 5.00.20 PM,Harborseal6clr,1,144,15,,,,,,153,99.17716494473544,\cite{www.brainmuseum.org},0.8642890191262348,0.6482167643446761,9.6
www.brainmuseum.org,,69-56,Tayra,(Eira barbara) #69-56,Screenshot 2023-08-10 at 5.02.46 PM,Screenshot 2023-08-10 at 5.02.30 PM,Tayra6clr,1,118,29,20.0,25.0,,,,272,149.4094875169837,\cite{www.brainmuseum.org},0.7323994486126651,0.5492995864594988,4.068965517241379
www.brainmuseum.org,,61-820,Burchell's Zebra,(Equus burchellii) #61-820,Screenshot 2023-08-10 at 9.18.38 PM,Screenshot 2023-08-10 at 9.18.17 PM,zebrapanel6,1,116,13,30.0,35.0,,,270.0,117,86.20623358364763,\cite{www.brainmuseum.org},0.9824072203264688,0.7368054152448517,8.923076923076923
www.brainmuseum.org,,61-361,Domestic Pig,(Sus scrofa domesticus) #61-361,Screenshot 2023-08-10 at 9.26.34 PM,Screenshot 2023-08-10 at 9.26.23 PM,Pig6clr,1,137,26,40.0,,,,,208,108.802783203125,\cite{www.brainmuseum.org},0.6974537384815706,0.5230903038611779,5.269230769230769
www.brainmuseum.org,,63-445,Collared Peccary,(Pecari tajacu) #63-445,Screenshot 2023-08-10 at 9.42.34 PM,Screenshot 2023-08-10 at 9.42.24 PM,Collpecc634456clr,1,105,25,15.0,,,,190.0,249,131.4230334223533,\cite{www.brainmuseum.org},0.7037377961036322,0.5278033470777241,4.2
www.brainmuseum.org,,65-139,Llama,(Lama glama) #65-139,Screenshot 2023-08-10 at 9.48.30 PM,Screenshot 2023-08-10 at 9.48.07 PM,llama6clr,1,107,16,,,,,140.0,174,104.50964889526368,\cite{www.brainmuseum.org},0.800840221419645,0.6006301660647337,6.6875
www.brainmuseum.org,,60-227,Dromedary Camel,(Camelus dromedarius) #60-227,Screenshot 2023-08-10 at 9.50.55 PM,Screenshot 2023-08-10 at 9.50.43 PM,Dromcamel6clr,1,128,12,,,,,,126,77.25442615187312,\cite{www.brainmuseum.org},0.8175071550462764,0.6131303662847073,10.666666666666666
www.brainmuseum.org,,67-81,White-tailed Deer,(Odocoileus virginianus) #67-81,Screenshot 2023-08-10 at 9.53.08 PM,Screenshot 2023-08-10 at 9.52.56 PM,Whitetaildeer6clr,1,110,16,,,,,,173,92.74303530340325,\cite{www.brainmuseum.org},0.7147825456909692,0.5360869092682269,6.875
www.brainmuseum.org,,64-322,Zebu,(Bos taurus indicus) #64-322,Screenshot 2023-08-10 at 9.55.35 PM,Screenshot 2023-08-10 at 9.54.54 PM,Zebu6clr,1,125,13,,,,,,129,104.3125145755597,\cite{www.brainmuseum.org},1.0781655253287823,0.8086241439965869,9.615384615384617
www.brainmuseum.org,,59-55,Domestic Goat,(Capra hircus domestica) #59-55,Screenshot 2023-08-10 at 9.56.51 PM,Screenshot 2023-08-10 at 9.56.35 PM,Goat6clr,1,142,26,20.0,,,,,268,142.2922566731771,\cite{www.brainmuseum.org},0.7079216749909308,0.5309412562431981,5.461538461538462
www.brainmuseum.org,,61-693,Domestic Sheep,(Ovis aries domestica) #61-693,Screenshot 2023-08-10 at 9.58.13 PM,Screenshot 2023-08-10 at 9.57.54 PM,Sheep6clr,1,193,33,,,,,,339,201.5687072018543,\cite{www.brainmuseum.org},0.7927972751302037,0.5945979563476528,5.848484848484849
www.brainmuseum.org,,62-621,Capybara,(Hydrochaeris hydrochaeris) #62-621,Screenshot 2023-08-10 at 10.50.09 PM,Screenshot 2023-08-10 at 10.49.53 PM,Capybara68866clr,1,132,24,,,,,,243,187.4689643496559,\cite{www.brainmuseum.org},1.0286362927278787,0.7714772195459091,5.5
www.brainmuseum.org,,65-55,Long-nosed Potoroo,(Potorous tridactylus) #65-55,Ratkangaroo65556clr,,,1,97,40,,,,,,,,\cite{www.brainmuseum.org},0.55,0.4125,2.4250000000000003
www.brainmuseum.org,,64-33,Tammar Wallaby,(Macropus eugenii) #64-33,tamr64033_6,,,1,107,37,,,,,,,,\cite{www.brainmuseum.org},0.7297297297297298,0.5472972972972974,2.891891891891892
www.brainmuseum.org,,85-32,Florida Manatee,(Trichechus manatus latirostris) #85-32,manatee8sect6,,,1,150,18,,,,,,,,\cite{www.brainmuseum.org},1.5555555555555554,1.1666666666666663,8.333333333333332
10.1111/j.1439-0469.1985.tb00577.x,3.0,,Dugong,,Screenshot 2023-08-09 at 3.58.26 PM,,,10,444,672,,,,,,,,\cite[Fig.~3]{10.1111/j.1439-0469.1985.tb00577.x},1.5773809523809523,1.1830357142857142,6.607142857142857
10.1159/000123814,2.0,,Guinea pig,Cavia porcellus,Screenshot 2023-08-09 at 4.08.44 PM,,,1,86,44,,,,,,,,\cite[Fig.~2]{10.1159/000123814},0.6590909090909091,0.4943181818181817,1.9545454545454544
10.1017/S1464793106007019,20.0,,Florida manatee,(Trichechus manatus). ,Screenshot 2023-08-09 at 5.00.59 PM,,,1,631,75,,,,,,,,\cite[Fig.~20]{10.1017/S1464793106007019},2.0,1.5,8.413333333333334
www.brainmuseum.org,,61-686,Senegal Bushbaby,(Galago senegalensis) #61-686,Lessbushbaby6clr,,,1,148,80,,,,,,,,\cite{www.brainmuseum.org},0.55,0.4125,1.85
www.brainmuseum.org,,54-64,Common Marmoset,(Callithrix jacchus) #54-64,Marmoset6clr,,,1,114,46,,,,,,,,\cite{www.brainmuseum.org},0.7826086956521738,0.5869565217391304,2.4782608695652173
www.brainmuseum.org,,61-617,Indian Flying Fox,(Pteropus giganteus) #61-617,Flyingfox6clr.jpg,,,1,116,47,,,,,,,,\cite{www.brainmuseum.org},0.7872340425531915,0.5904255319148937,2.4680851063829787
www.brainmuseum.org,,60-1,Domesticated Guinea Pig,(Cavia porcellus) #60-1,Guineapig6clr,,,1,102,50,,,,,,,,\cite{www.brainmuseum.org},0.7000000000000001,0.525,2.04
10.1111/ahe.12501,5.0,,nine-banded armadillo,Dasypus novemcintus ,Screenshot 2023-08-16 at 10.07.03 PM,,,1,951,390,,,,,,,,\cite[Fig.~5]{10.1111/ahe.12501},0.8128205128205129,0.6096153846153847,2.4384615384615387
10.1111/ahe.12501,6.0,,pygmy anteater,Cyclopes didactylus ,Screenshot 2023-08-16 at 10.23.24 PM,,,1,755,332,,,,,,,,\cite[Fig.~6]{10.1111/ahe.12501},0.7580321285140563,0.5685240963855422,2.274096385542169
www.brainmuseum.org,,64-29,Common Brushtail Possum,(Trichosurus vulpecula) #64-29,brshtlposm64029_6,,,1,146,53,,,,,,,,\cite{www.brainmuseum.org},0.9182389937106916,0.6886792452830188,2.7547169811320757
www.brainmuseum.org,,64-37,Greater Glider,(Petauroides volans) #64-37,grtrgldr64037_6,,,1,148,75,,,,,,,,\cite{www.brainmuseum.org},0.6577777777777778,0.4933333333333333,1.9733333333333332
www.brainmuseum.org,,64-19,Common Ringtail Possum,(Pseudocheirus peregrinus) #64-19,ringtailpossum64196clr,,,1,110,55,,,,,,,,\cite{www.brainmuseum.org},0.6666666666666666,0.5,2.0
www.brainmuseum.org,,64-20,Sugar Glider,(Petaurus breviceps) #64-20,Sugarglider64206clr,,,1,110,75,,,,,,,,\cite{www.brainmuseum.org},0.4888888888888889,0.3666666666666667,1.4666666666666668
www.brainmuseum.org,,64-28,Squirrel Glider,(Petaurus norfolcensis) #64-28,squirrelglider64286clr,,,1,130,65,,,,,,,,\cite{www.brainmuseum.org},0.6666666666666666,0.5,2.0
www.brainmuseum.org,,70-89,Tailless Tenrec,(Tenrec ecaudatus) #70-89,Tenrec6clr,,,1,220,110,,,,,,,,\cite{www.brainmuseum.org},0.6666666666666666,0.5,2.0
www.brainmuseum.org,,62-279,Northern Treeshrew,(Tupaia glis) #62-279,Treeshrew6clr,,,1,122,66,,,,,,,,\cite{www.brainmuseum.org},0.6161616161616162,0.4621212121212121,1.8484848484848488
www.brainmuseum.org,,61-193,Philippine Tarsier,(Tarsius syrichta) #61-193,Tarsier6clr,,,1,168,72,,,,,,,,\cite{www.brainmuseum.org},0.7777777777777777,0.5833333333333333,2.333333333333333
www.brainmuseum.org,,73-211,European (Domestic) Rabbit,(Oryctolagus cuniculus) #73-211,Domesticrabbit631596clr,,,1,132,46,,,,,,,,\cite{www.brainmuseum.org},0.9565217391304348,0.717391304347826,2.869565217391304
www.brainmuseum.org,,64-25,Common Shrew,(Sorex araneus) #64-25,Comshrew6clr,,,1,154,128,,,,,,,,\cite{www.brainmuseum.org},0.4010416666666667,0.30078125,1.203125
www.brainmuseum.org,,59-267,Eastern Mole,(Scalopus aquaticus) #59-267,amermole70866clr,,,1,224,165,,,,,,,,\cite{www.brainmuseum.org},0.4525252525252525,0.3393939393939394,1.3575757575757577
www.brainmuseum.org,,62-127,Lesser Horseshoe Bat,(Rhinolophus hipposideros) #62-127,Lesshorseshoebat617956clr,,,1,126,223,,,,,,,,\cite{www.brainmuseum.org},0.1883408071748878,0.1412556053811659,0.5650224215246636
www.brainmuseum.org,,64-103,Mountain Beaver,(Aplodontia rufa) #64-103,Mountbeaver6clr,,,1,120,50,,,,,,,,\cite{www.brainmuseum.org},0.7999999999999999,0.6,2.4
www.brainmuseum.org,,60-144,Eastern Gray Squirrel,(Sciurus carolinensis) #60-144,Greysquirrel6clr,,,1,136,48,,,,,,,,\cite{www.brainmuseum.org},0.9444444444444444,0.7083333333333333,2.833333333333333
www.brainmuseum.org,,60-92,Northern Flying Squirrel,(Glaucomys volans) #60-92,FlySquirrel66092clr,,,1,120,70,,,,,,,,\cite{www.brainmuseum.org},0.5714285714285714,0.4285714285714285,1.7142857142857142
www.brainmuseum.org,,61-770,Woodchuck (Groundhog),(Marmota monax) #61-770,Woodchuck6clr,,,1,120,40,,,,,,,,\cite{www.brainmuseum.org},1.0,0.75,3.0
www.brainmuseum.org,,67-132,Thirteen-lined Ground Squirrel,(Spermophilus tridecemlineatus) #67-132,Groundsquirrel671666clr,,,1,122,67,,,,,,,,\cite{www.brainmuseum.org},0.6069651741293532,0.4552238805970149,1.82089552238806
www.brainmuseum.org,,61-614,Edible Dormouse,(Glis glis) #61-614,Dormouse616146clr,,,1,120,74,,,,,,,,\cite{www.brainmuseum.org},0.5405405405405406,0.4054054054054054,1.6216216216216215
www.brainmuseum.org,,70-238,Merriam's Kangaroo Rat,(Dipodomys merriami) #70-238,kangaroorat702386clr,,,1,100,90,,,,,,,,\cite{www.brainmuseum.org},0.3703703703703704,0.2777777777777778,1.1111111111111112
www.brainmuseum.org,,63-112,Muskrat,(Ondatra zibethicus) #63-112,Muskrat6clr,,,1,94,45,,,,,,,,\cite{www.brainmuseum.org},0.6962962962962963,0.5222222222222223,2.088888888888889
www.brainmuseum.org,,59-390,Deer Mouse,(Peromyscus maniculatus gracilis) #59-390,Mousegracil6clr,,,1,128,100,,,,,,,,\cite{www.brainmuseum.org},0.4266666666666667,0.32,1.28
www.brainmuseum.org,,60-352,Mongolian Gerbil,(Meriones unguiculatus) #60-352,Gerbil603526clr,,,1,146,100,,,,,,,,\cite{www.brainmuseum.org},0.4866666666666666,0.365,1.46
www.brainmuseum.org,,59-387,House Mouse,(Mus musculus) #59-387,Mouse6clr,,,1,124,120,,,,,,,,\cite{www.brainmuseum.org},0.3444444444444444,0.2583333333333333,1.0333333333333332
www.brainmuseum.org,,63-463,Brown Rat (Norway Rat),(Rattus norvegicus) #63-463,labrat63-463lgclr,,,1,144,90,,,,,,,,\cite{www.brainmuseum.org},0.5333333333333333,0.4,1.6
www.brainmuseum.org,,65-103,Long-tailed Chinchilla,(Chincilla lanigera) #65-103,chinchilla651036clr,,,1,180,74,,,,,,,,\cite{www.brainmuseum.org},0.8108108108108109,0.6081081081081081,2.4324324324324325
www.brainmuseum.org,,66-40,Degu,(Octodon degus) #66-40,Degu66406clr,,,1,94,60,,,,,,,,\cite{www.brainmuseum.org},0.5222222222222223,0.3916666666666666,1.5666666666666669
www.brainmuseum.org,,66-39,Bennett's Chinchilla Rat,(Abrocoma bennetti) #66-39,chinchillarat66396clr,,,1,112,56,,,,,,,,\cite{www.brainmuseum.org},0.6666666666666666,0.5,2.0


==> brain_samples/dimple.csv <==
Doi,Figure number,Whole brain image name,Scale(cm),Old Name1,Name1,Order,Scientific name,Name2,Sample number,Manually measured brain,Manually measured scale,Scale image name,Brain size,GS1,GS2,For drawing,Citation format
www.brainmuseum.org,,Beaver631686clr,1,North American beaver,North American beaver,Rodentia,Castor canadensis,(Castor canadensis) #63-168,63-168,98,25,Beaver631686clr,3.92,1.3066666666666666,0.98,1.96,www.brainmuseum.org
www.brainmuseum.org,,Jackrabbit6clr,1,Snowshoe Hare,Snowshoe hare,Lagomorpha,Lepus americanus,(Lepus americanus) #64-120,64-120,105,36,Beaver631686clr,2.9166666666666665,0.9722222222222222,0.7291666666666666,1.4583333333333333,www.brainmuseum.org
www.brainmuseum.org,,Hedgehog6clr,1,West European Hedgehog,West European hedgehog,Eulipotyphla,Erinaceus europaeus,(Erinaceus europaeus) #61-559,61-559,133,66,Beaver631686clr,2.015151515151515,0.6717171717171717,0.5037878787878788,1.0075757575757576,www.brainmuseum.org
www.brainmuseum.org,,NAporcupine6clr,1,North American Porcupine,North American porcupine,Rodentia,Erethizon dorsatum,(Erethizon dorsatum) #62-541,62-541,121,32,Beaver631686clr,3.78125,1.2604166666666667,0.9453125,1.890625,www.brainmuseum.org
10.1159/000123818,4.0,Screenshot 2023-08-14 at 10.22.13 PM,1,North American beaver,North American beaver,Rodentia,Castor canadensis,Castor canadensis,,514,107,Beaver631686clr,4.803738317757009,1.601246105919003,1.2009345794392523,2.4018691588785046,10.1159/000123818


==> brain_samples/dimple_merged.csv <==
Doi,Figure number,Whole brain image name,Scale(cm),Old Name1,Name1,Order,Scientific name,Name2,Sample number,Manually measured brain,Manually measured scale,Scale image name,Brain size,GS1,GS2,For drawing,Citation format,Reference
www.brainmuseum.org,,Hedgehog6clr,1,West European Hedgehog,West European hedgehog,Eulipotyphla,Erinaceus europaeus,(Erinaceus europaeus) #61-559,61-559,133,66,Beaver631686clr,2.015151515151515,0.6717171717171717,0.5037878787878788,1.0075757575757576,West European hedgehog\cite[\#61-559]{www.brainmuseum.org},\cite[\#61-559]{www.brainmuseum.org}
www.brainmuseum.org,,Jackrabbit6clr,1,Snowshoe Hare,Snowshoe hare,Lagomorpha,Lepus americanus,(Lepus americanus) #64-120,64-120,105,36,Beaver631686clr,2.9166666666666665,0.9722222222222222,0.7291666666666666,1.4583333333333333,Snowshoe hare\cite[\#64-120]{www.brainmuseum.org},\cite[\#64-120]{www.brainmuseum.org}
www.brainmuseum.org,,NAporcupine6clr,1,North American Porcupine,North American porcupine,Rodentia,Erethizon dorsatum,(Erethizon dorsatum) #62-541,62-541,121,32,Beaver631686clr,3.78125,1.2604166666666667,0.9453125,1.890625,North American porcupine\cite[\#62-541]{www.brainmuseum.org},\cite[\#62-541]{www.brainmuseum.org}
www.brainmuseum.org,,Beaver631686clr,1,North American beaver,North American beaver,Rodentia,Castor canadensis,(Castor canadensis) #63-168,63-168,98,25,Beaver631686clr,3.92,1.3066666666666666,0.98,1.96,North American beaver\cite[\#63-168]{www.brainmuseum.org},\cite[\#63-168]{www.brainmuseum.org}
10.1159/000123818,4.0,Screenshot 2023-08-14 at 10.22.13 PM,1,North American beaver,North American beaver,Rodentia,Castor canadensis,Castor canadensis,,514,107,Beaver631686clr,4.803738317757009,1.601246105919003,1.2009345794392523,2.4018691588785046,North American beaver\cite[Fig.~4]{10.1159/000123818},\cite[Fig.~4]{10.1159/000123818}


==> brain_samples/into_groups_according_to_GS1.csv <==
GS1_group,GS1,GS2,Citation format
0.15000000000000002,0.1883408071748878,0.1412556053811659,lesser horseshoe bat \cite{www.brainmuseum.org}
0.30000000000000004,0.3444444444444444,0.2583333333333333,house mouse \cite{www.brainmuseum.org}
0.35000000000000003,0.3703703703703704,0.2777777777777778,merriam's kangaroo rat \cite{www.brainmuseum.org}
0.4,0.4138541666666667,0.31039062500000003,"common shrew \cite{www.brainmuseum.org}, deer mouse \cite{www.brainmuseum.org}"
0.45,0.476026936026936,0.357020202020202,"eastern mole \cite{www.brainmuseum.org}, mongolian gerbil \cite{www.brainmuseum.org}, sugar glider \cite{www.brainmuseum.org}"
0.5,0.5320320320320321,0.399024024024024,"degu \cite{www.brainmuseum.org}, brown rat (norway rat) \cite{www.brainmuseum.org}, edible dormouse \cite{www.brainmuseum.org}"
0.55,0.5714285714285714,0.4285714285714285,northern flying squirrel \cite{www.brainmuseum.org}
0.6000000000000001,0.6115633951454847,0.4586725463591135,"thirteen-lined ground squirrel \cite{www.brainmuseum.org}, northern treeshrew \cite{www.brainmuseum.org}"
0.65,0.6701234567901234,0.5025925925925926,"greater glider \cite{www.brainmuseum.org}, bennett's chinchilla rat \cite{www.brainmuseum.org}, common ringtail possum \cite{www.brainmuseum.org}, tailless tenrec \cite{www.brainmuseum.org}, squirrel glider \cite{www.brainmuseum.org}, muskrat \cite{www.brainmuseum.org}"
0.75,0.7786033020972779,0.5839524765729585,"pygmy anteater \cite[Fig.~6]{10.1111/ahe.12501}, philippine tarsier \cite{www.brainmuseum.org}, mountain beaver \cite{www.brainmuseum.org}"
0.8,0.8118156618156619,0.6088617463617464,"long-tailed chinchilla \cite{www.brainmuseum.org}, nine-banded armadillo \cite[Fig.~5]{10.1111/ahe.12501}"
0.9,0.931341719077568,0.698506289308176,"common brushtail possum \cite{www.brainmuseum.org}, eastern gray squirrel \cite{www.brainmuseum.org}"
0.9500000000000001,0.9565217391304348,0.717391304347826,european (domestic) rabbit \cite{www.brainmuseum.org}
1.0,1.0,0.75,woodchuck (groundhog) \cite{www.brainmuseum.org}


==> brain_samples/irregular.csv <==
Doi,Figure number,Whole brain image name,Scale(cm),Old Name1,Name1,Order,Scientific name,Name2,Sample number,Manually measured brain,Manually measured scale,Scale image name,Brain size,GS1,GS2,For drawing,Citation format
www.brainmuseum.org,,Howlermonkey68-409clr,1,Mantled howler,Mantled howler,Primates,Alouatta palliata,,68-409,149,35,,4.257142857142857,1.4190476190476191,1.0642857142857145,2.128571428571429,www.brainmuseum.org
www.brainmuseum.org,,9bandarmadillo6clr,1,Nine-banded Armadillo,Nine-banded armadillo,Cingulata,Dasypus novemcinctus,(Dasypus novemcinctus) #60-465,60-465,135,47,9bandarmadillo6clr,2.872340425531915,0.9574468085106383,0.7180851063829787,1.4361702127659577,www.brainmuseum.org
www.brainmuseum.org,,Squirrelmonk6,1,Common Squirrel Monkey,Common squirrel monkey,Primates,Saimiri sciureus,(Saimiri sciureus) #61-672,61-672,145,43,9bandarmadillo6clr,3.3720930232558137,1.124031007751938,0.8430232558139534,1.6860465116279069,www.brainmuseum.org
www.brainmuseum.org,,Graykangaroo621276clr,1,Western Grey Kangaroo,Western grey kangaroo,Diprotodontia,Macropus fuliginosus,(Macropus fuliginosus),62-127,161,34,9bandarmadillo6clr,4.735294117647059,1.5784313725490196,1.1838235294117647,2.367647058823529,www.brainmuseum.org
www.brainmuseum.org,,rufwalby6559_6,1,Tasmanian Pademelon,Tasmanian pademelon,Diprotodontia,Thylogale billardierii,,65-59,124,38,9bandarmadillo6clr,3.263157894736842,1.087719298245614,0.8157894736842105,1.631578947368421,www.brainmuseum.org
www.brainmuseum.org,,Owlmonk6clr,1,Three-striped Night Monkey (Owl Monkey),Three-striped night monkey,Primates,Aotus trivirgatus,(Aotus trivirgatus) #69-255,69-255,146,50,9bandarmadillo6clr,2.92,0.9733333333333332,0.73,1.46,www.brainmuseum.org
www.brainmuseum.org,,Smangabey6clr,1,Collared (Sooty) Mangabey,Collared mangabey,Primates,Cercocebus torquatus,(Cercocebus torquatus) #63-489,63-489,131,20,9bandarmadillo6clr,6.550000000000001,2.1833333333333336,1.6375000000000002,3.2750000000000004,www.brainmuseum.org
www.brainmuseum.org,,spotguenon6clr,1,"Greater spot-nosed Monkey
",Greater spot-nosed monkey,Primates,Cercopithecus nictitans,(Cercopithecus nictitans) #63-490,63-490,146,27,9bandarmadillo6clr,5.407407407407407,1.8024691358024687,1.351851851851852,2.703703703703704,www.brainmuseum.org


==> brain_samples/irregular_merged.csv <==
Doi,Figure number,Whole brain image name,Scale(cm),Old Name1,Name1,Order,Scientific name,Name2,Sample number,Manually measured brain,Manually measured scale,Scale image name,Brain size,GS1,GS2,For drawing,Citation format,Reference
www.brainmuseum.org,,9bandarmadillo6clr,1,Nine-banded Armadillo,Nine-banded armadillo,Cingulata,Dasypus novemcinctus,(Dasypus novemcinctus) #60-465,60-465,135,47,9bandarmadillo6clr,2.872340425531915,0.9574468085106383,0.7180851063829787,1.4361702127659577,Nine-banded armadillo\cite[\#60-465]{www.brainmuseum.org},\cite[\#60-465]{www.brainmuseum.org}
www.brainmuseum.org,,Owlmonk6clr,1,Three-striped Night Monkey (Owl Monkey),Three-striped night monkey,Primates,Aotus trivirgatus,(Aotus trivirgatus) #69-255,69-255,146,50,9bandarmadillo6clr,2.92,0.9733333333333332,0.73,1.46,Three-striped night monkey\cite[\#69-255]{www.brainmuseum.org},\cite[\#69-255]{www.brainmuseum.org}
www.brainmuseum.org,,rufwalby6559_6,1,Tasmanian Pademelon,Tasmanian pademelon,Diprotodontia,Thylogale billardierii,,65-59,124,38,9bandarmadillo6clr,3.263157894736842,1.087719298245614,0.8157894736842105,1.631578947368421,Tasmanian pademelon\cite[\#65-59]{www.brainmuseum.org},\cite[\#65-59]{www.brainmuseum.org}
www.brainmuseum.org,,Squirrelmonk6,1,Common Squirrel Monkey,Common squirrel monkey,Primates,Saimiri sciureus,(Saimiri sciureus) #61-672,61-672,145,43,9bandarmadillo6clr,3.3720930232558137,1.124031007751938,0.8430232558139534,1.6860465116279069,Common squirrel monkey\cite[\#61-672]{www.brainmuseum.org},\cite[\#61-672]{www.brainmuseum.org}
www.brainmuseum.org,,Howlermonkey68-409clr,1,Mantled howler,Mantled howler,Primates,Alouatta palliata,,68-409,149,35,,4.257142857142857,1.4190476190476191,1.0642857142857145,2.128571428571429,Mantled howler\cite[\#68-409]{www.brainmuseum.org},\cite[\#68-409]{www.brainmuseum.org}
www.brainmuseum.org,,Graykangaroo621276clr,1,Western Grey Kangaroo,Western grey kangaroo,Diprotodontia,Macropus fuliginosus,(Macropus fuliginosus),62-127,161,34,9bandarmadillo6clr,4.735294117647059,1.5784313725490196,1.1838235294117647,2.367647058823529,Western grey kangaroo\cite[\#62-127]{www.brainmuseum.org},\cite[\#62-127]{www.brainmuseum.org}
www.brainmuseum.org,,spotguenon6clr,1,"Greater spot-nosed Monkey
",Greater spot-nosed monkey,Primates,Cercopithecus nictitans,(Cercopithecus nictitans) #63-490,63-490,146,27,9bandarmadillo6clr,5.407407407407407,1.8024691358024687,1.351851851851852,2.703703703703704,Greater spot-nosed monkey\cite[\#63-490]{www.brainmuseum.org},\cite[\#63-490]{www.brainmuseum.org}
www.brainmuseum.org,,Smangabey6clr,1,Collared (Sooty) Mangabey,Collared mangabey,Primates,Cercocebus torquatus,(Cercocebus torquatus) #63-489,63-489,131,20,9bandarmadillo6clr,6.550000000000001,2.1833333333333336,1.6375000000000002,3.2750000000000004,Collared mangabey\cite[\#63-489]{www.brainmuseum.org},\cite[\#63-489]{www.brainmuseum.org}


==> brain_samples/merge_same_species.csv <==
Name1,For drawing,Brain size,Citation format
ermine,0.3571428571428571,1.6857142857142855,ermine \cite{www.brainmuseum.org}
philippine flying lemur,0.4042553191489361,2.361702127659574,philippine flying lemur \cite{www.brainmuseum.org}
european polecat (ferret),0.4054054054054054,2.486486486486487,european polecat (ferret) \cite{www.brainmuseum.org}
the giant anteater,0.4187192118226601,2.5960591133004924,the giant anteater \cite[Fig.~6]{10.1111/ahe.12501}
goat,0.4260089686098654,5.156950672645739,goat \cite[Fig.~7]{10.3389/fnana.2011.00029}
american mink,0.4444444444444444,2.6666666666666665,american mink \cite{www.brainmuseum.org}
raccoon,0.4615384615384615,4.115384615384616,raccoon \cite{www.brainmuseum.org}
collared anteater,0.4653846153846154,1.7538461538461538,collared anteater \cite[Fig.~6]{10.1111/ahe.12501}
common wombat,0.475,3.075,common wombat \cite{www.brainmuseum.org}
red-bellied titi monkey,0.4791666666666666,3.145833333333333,red-bellied titi monkey \cite{www.brainmuseum.org}
brown greater galago,0.48,2.56,brown greater galago \cite{www.brainmuseum.org}
yellow mongoose,0.4857142857142857,2.685714285714285,yellow mongoose \cite{www.brainmuseum.org}
peccary,0.4970336146788895,4.504504504504505,peccary \cite[Fig.~7]{10.3389/fnana.2011.00029}
slow loris,0.5,2.92,slow loris \cite{www.brainmuseum.org}
rock hyrax,0.5,3.0,rock hyrax \cite{www.brainmuseum.org}
geoffroy's spider monkey,0.5,5.346153846153847,geoffroy's spider monkey \cite{www.brainmuseum.org}
potto,0.5,3.0,potto \cite{www.brainmuseum.org}
striped skunk,0.5,2.625,striped skunk \cite{www.brainmuseum.org}
white-nosed coati,0.5,3.6666666666666665,white-nosed coati \cite{www.brainmuseum.org}
cougar (puma),0.5,5.25,cougar (puma) \cite{www.brainmuseum.org}
cat,0.5060851926977687,3.7388438133874238,cat \cite{www.brainmuseum.org} \cite[Fig.~7]{10.3389/fnana.2011.00029}
grison,0.5142857142857142,3.628571428571429,grison \cite{www.brainmuseum.org}
domestic pig,0.5230903038611779,5.269230769230769,domestic pig \cite{www.brainmuseum.org}
collared peccary,0.5278033470777241,4.2,collared peccary \cite{www.brainmuseum.org}
brown-throated sloth,0.5296610169491526,3.2415254237288136,brown-throated sloth \cite[Fig.~4]{10.1111/ahe.12501}
domestic goat,0.5309412562431981,5.461538461538462,domestic goat \cite{www.brainmuseum.org}
northern fur seal,0.5333333333333333,8.8,northern fur seal \cite{www.brainmuseum.org}
white-tailed deer,0.5360869092682269,6.875,white-tailed deer \cite{www.brainmuseum.org}
kudu,0.5387359174100088,6.756756756756756,kudu \cite{10.3389/fnana.2011.00029}
beluga whale,0.5450999363404525,17.79310344827586,beluga whale \cite[Fig.~19]{10.1159/000454797}
linnaeus's two-toed sloth,0.5463119369369369,3.710374436936937,linnaeus's two-toed sloth \cite{www.brainmuseum.org} \cite[Fig.~1]{10.1111/ahe.12501}
tayra,0.5492995864594988,4.068965517241379,tayra \cite{www.brainmuseum.org}
crab-eating raccoon,0.5555555555555556,4.555555555555555,crab-eating raccoon \cite{www.brainmuseum.org}
ganges river dolphin,0.5660068016483405,18.910344827586208,ganges river dolphin \cite[Fig.~19]{10.1159/000454797}
red panda,0.5666666666666667,3.8,red panda \cite{www.brainmuseum.org}
bottlenose dolphin ,0.5675675675675675,11.081081081081082,bottlenose dolphin  \cite[Fig.~2]{10.1159/000063731}
mongoose lemur,0.5714285714285714,3.457142857142857,mongoose lemur \cite{www.brainmuseum.org}
american badger,0.576923076923077,4.923076923076923,american badger \cite{www.brainmuseum.org}
mouflon,0.5882352941176471,6.349480968858132,mouflon \cite[Fig.~7]{10.3389/fnana.2011.00029}
domestic sheep,0.5945979563476528,5.848484848484849,domestic sheep \cite{www.brainmuseum.org}
ringtail cat,0.6000000000000001,3.375,ringtail cat \cite{www.brainmuseum.org}
llama,0.6006301660647337,6.6875,llama \cite{www.brainmuseum.org}
dromedary camel,0.6131303662847073,10.666666666666666,dromedary camel \cite{www.brainmuseum.org}
killer whale,0.6151452553865702,23.848144093939695,killer whale \cite[Fig.~1]{10.1017/S1464793106007019} \cite[Fig.~19]{10.1159/000454797}
african wild dog,0.6235294117647059,6.388235294117647,african wild dog \cite[Fig.~3]{10.1002/cne.24999}
ring-tailed lemur,0.625,3.75,ring-tailed lemur \cite{www.brainmuseum.org}
short-beaked echidna,0.6263074859906591,3.928571428571429,short-beaked echidna \cite{www.brainmuseum.org}
domestic dog (beagle),0.6358426483786488,5.090909090909091,domestic dog (beagle) \cite{www.brainmuseum.org}
harbor seal,0.6482167643446761,9.6,harbor seal \cite{www.brainmuseum.org}
minke whale,0.6520051746442432,21.888745148771022,minke whale \cite[Fig.~19]{10.1159/000454797}
capybara,0.674200148234493,5.365384615384615,capybara \cite{www.brainmuseum.org} \cite[Fig.~2]{10.1159/000123814}
southern tamandua (collared anteater),0.6764705882352942,3.294117647058824,southern tamandua (collared anteater) \cite{www.brainmuseum.org}
olingo,0.6842105263157894,3.052631578947368,olingo \cite{www.brainmuseum.org}
mantled howler,0.6857142857142857,4.257142857142857,mantled howler \cite{www.brainmuseum.org}
fennec fox,0.6875,3.5,fennec fox \cite{www.brainmuseum.org}
elephant,0.6938010436002792,18.4375,elephant \cite{www.brainmuseum.org}
steller sea lion,0.7010088017917572,10.428571428571429,steller sea lion \cite{www.brainmuseum.org}
domestic dog (basenji),0.7246679800691828,4.518518518518518,domestic dog (basenji) \cite{www.brainmuseum.org}
gray wolf,0.7249924729671751,5.3478260869565215,gray wolf \cite{www.brainmuseum.org}
california sea lion,0.7254343502743791,10.083333333333332,california sea lion \cite{www.brainmuseum.org}
lar gibbon,0.7272727272727273,5.227272727272728,lar gibbon \cite{www.brainmuseum.org}
burchell's zebra,0.7368054152448517,8.923076923076923,burchell's zebra \cite{www.brainmuseum.org}
red fox,0.7407407407407407,4.703703703703703,red fox \cite{www.brainmuseum.org}
leopard,0.7488759745862499,6.277777777777778,leopard \cite{www.brainmuseum.org}
chimpanzee,0.7496372921372869,8.534883720930232,chimpanzee \cite{10.3389/fnana.2011.00029}
giraffe,0.7581632644112789,11.86936936936937,giraffe \cite{10.3389/fnana.2011.00029}
kinkajou,0.7666666666666666,3.633333333333333,kinkajou \cite{www.brainmuseum.org}
coyote,0.7956930851590807,5.181818181818182,coyote \cite{www.brainmuseum.org}
humpback whale,0.8,26.05,humpback whale \cite[Fig.~2]{10.1002/ar.20407}
zebu,0.8086241439965869,9.615384615384617,zebu \cite{www.brainmuseum.org}
northern plains gray langur,0.8181818181818182,6.409090909090909,northern plains gray langur \cite{www.brainmuseum.org}
fin whale,0.8242755929427137,22.724137931034484,fin whale \cite[Fig.~1]{10.1002/ar.20407}
rhesus monkey,0.8387096774193548,5.064516129032258,rhesus monkey \cite{www.brainmuseum.org}
mandrill,0.8469545247044159,6.720348837209302,mandrill \cite{www.brainmuseum.org} \cite{10.3389/fnana.2011.00029}
american black bear,0.8496433349526923,6.833333333333333,american black bear \cite{www.brainmuseum.org}
guinea baboon,0.8500000000000001,7.15,guinea baboon \cite{www.brainmuseum.org}
lion,0.8624425340337314,7.765116279069767,lion \cite{10.3389/fnana.2011.00029} \cite{www.brainmuseum.org}
spotted hyena,0.8970050811767579,6.111111111111111,spotted hyena \cite{www.brainmuseum.org}
common chimpanzee,0.9411764705882352,8.647058823529411,common chimpanzee \cite{www.brainmuseum.org}
macaque,0.9415676279592392,6.837209302325581,macaque \cite{10.3389/fnana.2011.00029}
giant anteater,0.9473684210526316,5.105263157894736,giant anteater \cite{www.brainmuseum.org}
western lowland gorilla,0.958904109589041,9.726027397260273,western lowland gorilla \cite[Fig.~1]{10.1002/ajp.20048}
baboon,0.9805188597510768,8.0,baboon \cite{10.3389/fnana.2011.00029}
western gorilla,1.0,8.450000000000001,western gorilla \cite{www.brainmuseum.org}
human,1.0288137615153259,13.740863787375414,human \cite{10.3389/fnana.2011.00029} \cite{www.brainmuseum.org}
mountain gorilla,1.0381585745770516,9.594594594594597,mountain gorilla \cite[Fig.~1]{10.1002/ajp.20048}
bear,1.0590030978570486,10.906976744186046,bear \cite{10.3389/fnana.2011.00029}
sperm whale,1.0734388742588037,17.647058823529413,sperm whale \cite[Fig.~2]{10.1002/ar.23991}
polar bear,1.166957344185469,9.76923076923077,polar bear \cite{www.brainmuseum.org}
bowhead whale,1.425,25.0,bowhead whale \cite[Fig.~1]{10.1002/ar.23991}


==> brain_samples/multiple_occurrences_same_species.csv <==
Name1,For drawing,GS1,GS2,Brain size,Citation format


==> brain_samples/temperary.csv <==
Name1,For drawing,GS1,GS2,Brain size,Citation format
african elephant,0.8547008547008548,0.8547008547008548,0.6410256410256411,21.36752136752137,10.1002/cne.23817
african elephant,0.6938010436002792,0.9250680581337056,0.6938010436002792,18.4375,www.brainmuseum.org
african wild dog,0.6619718309859155,0.6619718309859155,0.4964788732394366,6.450704225352113,10.1002/cne.25000
african wild dog,0.6235294117647059,0.6235294117647059,0.4676470588235294,6.388235294117647,10.1002/cne.24999
asian elephant,1.2524271844660195,1.2524271844660195,0.9393203883495148,24.29126213592233,10.1016/j.brainresbull.2006.03.016
asian elephant,1.3333333333333333,1.3333333333333333,1.0,22.866666666666667,10.1016/j.brainresbull.2006.03.016
beluga whale,0.4143646408839779,0.4143646408839779,0.3107734806629834,18.121546961325965,10.1002/ar.10183
beluga whale,0.5450999363404525,0.7267999151206034,0.5450999363404525,17.79310344827586,10.1159/000454797
brown bear,1.0590030978570486,1.4120041304760649,1.0590030978570486,10.906976744186046,10.3389/fnana.2011.00029
brown bear,1.0714285714285714,1.0714285714285714,0.8035714285714286,9.803571428571429,10.3389/fnana.2019.00079
california sea lion,0.6138770525737837,0.8185027367650449,0.6138770525737837,10.964601769911503,10.1002/cne.23984
california sea lion,0.7254343502743791,0.9672458003658388,0.7254343502743791,10.083333333333332,www.brainmuseum.org
california sea lion,0.9523809523809524,0.9523809523809524,0.7142857142857142,12.36904761904762,10.1002/cne.24188
california sea lion,0.68,0.68,0.51,9.53,10.1002/ar.20937
california sea lion,0.5169491525423728,0.5169491525423728,0.3877118644067796,8.364406779661017,10.1017/S1464793106007019
capybara,0.7714772195459091,1.0286362927278787,0.7714772195459091,5.5,www.brainmuseum.org
capybara,0.576923076923077,0.576923076923077,0.4326923076923077,5.230769230769231,10.1159/000123814
cat,0.4827586206896551,0.4827586206896551,0.3620689655172413,3.4482758620689653,10.3389/fnana.2011.00029
cat,0.5294117647058824,0.5294117647058824,0.3970588235294118,4.029411764705882,www.brainmuseum.org
collared anteater,0.4653846153846154,0.4653846153846154,0.3490384615384615,1.7538461538461538,10.1111/ahe.12501
collared anteater,0.6764705882352942,0.6764705882352942,0.5073529411764706,3.294117647058824,www.brainmuseum.org
common chimpanzee,0.7983193277310924,0.7983193277310924,0.5987394957983193,11.369747899159664,10.1002/ar.a.20256
common chimpanzee,1.0606060606060606,1.0606060606060606,0.7954545454545454,13.56060606060606,10.3389/fnana.2020.00055
common chimpanzee,0.7496372921372869,0.9995163895163826,0.7496372921372869,8.534883720930232,10.3389/fnana.2011.00029
common chimpanzee,0.9411764705882352,0.9411764705882352,0.7058823529411764,8.647058823529411,www.brainmuseum.org
domestic pig,0.576923076923077,0.576923076923077,0.4326923076923077,6.480769230769231,10.1002/cne.25461
domestic pig,0.5230903038611779,0.6974537384815706,0.5230903038611779,5.269230769230769,www.brainmuseum.org
giant anteater,0.9473684210526316,0.9473684210526316,0.7105263157894737,5.105263157894736,www.brainmuseum.org
giant anteater,0.4187192118226601,0.4187192118226601,0.314039408866995,2.5960591133004924,10.1111/ahe.12501
giraffe,0.7581632644112789,1.010884352548372,0.7581632644112789,11.86936936936937,10.3389/fnana.2011.00029
giraffe,0.7556270096463023,0.7556270096463023,0.5667202572347267,14.469453376205786,10.1002/ar.23593
hippopotamus,0.7783174878013012,1.0377566504017348,0.7783174878013012,9.527777777777777,10.1002/cne.23930
hippopotamus,0.905511811023622,0.905511811023622,0.6791338582677164,10.393700787401574,10.1002/ar.23991
human,0.9876302532168394,1.3168403376224525,0.9876302532168394,14.714285714285714,www.brainmuseum.org
human,1.0699972698138125,1.4266630264184164,1.0699972698138125,12.767441860465116,10.3389/fnana.2011.00029
humpback whale,0.9615384615384616,0.9615384615384616,0.7211538461538461,18.0,10.1007/s00429-014-0860-3
humpback whale,0.8,0.8,0.6000000000000001,26.05,10.1002/ar.20407
killer whale,0.6093332015881466,0.8124442687841955,0.6093332015881466,21.53846153846154,10.1017/S1464793106007019
killer whale,0.6209573091849936,0.6209573091849936,0.4657179818887452,26.157826649417853,10.1159/000454797
linnaeus's two-toed sloth,0.5520833333333333,0.5520833333333333,0.4140624999999999,3.880208333333333,10.1111/ahe.12501
linnaeus's two-toed sloth,0.5405405405405406,0.5405405405405406,0.4054054054054054,3.540540540540541,www.brainmuseum.org
lion,0.7248850680674627,0.9665134240899502,0.7248850680674627,7.930232558139535,10.3389/fnana.2011.00029
lion,1.0,1.0,0.75,7.6,www.brainmuseum.org
mandrill,0.7939090494088318,1.0585453992117757,0.7939090494088318,6.790697674418604,10.3389/fnana.2011.00029
mandrill,0.9,0.9,0.675,6.65,www.brainmuseum.org
minke whale,0.6544303797468354,0.6544303797468354,0.4908227848101265,25.10632911392405,10.1016/S0165-02700200182-6
minke whale,0.6520051746442432,0.6520051746442432,0.4890038809831824,21.888745148771022,10.1159/000454797


==> brain_samples/temperary2.csv <==
Name1,For drawing,GS1,GS2,Brain size,Citation format,Scientific name
Minke whale,0.6544303797468354,0.6544303797468354,0.4908227848101265,25.10632911392405,10.1016/S0165-02700200182-6,Balaenoptera acutorostrata
Minke whale,0.6520051746442432,0.6520051746442432,0.4890038809831824,21.888745148771022,10.1159/000454797,Balaenoptera acutorostrata
Domestic Dog (Basenji),0.7246679800691828,0.966223973425577,0.7246679800691828,4.518518518518518,www.brainmuseum.org,Canis lupus familiaris
Domestic Dog (Beagle),0.6358426483786488,0.8477901978381984,0.6358426483786488,5.090909090909091,www.brainmuseum.org,Canis lupus familiaris
Linnaeus's two-toed sloth,0.5405405405405406,0.5405405405405406,0.4054054054054054,3.540540540540541,www.brainmuseum.org,Choloepus didactylus
Linnaeus's two-toed sloth,0.5520833333333333,0.5520833333333333,0.4140624999999999,3.880208333333333,10.1111/ahe.12501,Choloepus didactylus
Beluga whale,0.5450999363404525,0.7267999151206034,0.5450999363404525,17.79310344827586,10.1159/000454797,Delphinapterus leucas
Beluga whale,0.4143646408839779,0.4143646408839779,0.3107734806629834,18.121546961325965,10.1002/ar.10183,Delphinapterus leucas
Asian elephant,1.2524271844660195,1.2524271844660195,0.9393203883495148,24.29126213592233,10.1016/j.brainresbull.2006.03.016,Elephas maximus
Asian elephant,1.3333333333333333,1.3333333333333333,1.0,22.866666666666667,10.1016/j.brainresbull.2006.03.016,Elephas maximus
Cat,0.5294117647058824,0.5294117647058824,0.3970588235294118,4.029411764705882,www.brainmuseum.org,Felis catus
Cat,0.4827586206896551,0.4827586206896551,0.3620689655172413,3.4482758620689653,10.3389/fnana.2011.00029,Felis catus
Hippopotamus,0.7783174878013012,1.0377566504017348,0.7783174878013012,9.527777777777777,10.1002/cne.23930,Hippopotamus amphibius
Hippopotamus,0.905511811023622,0.905511811023622,0.6791338582677164,10.393700787401574,10.1002/ar.23991,Hippopotamus amphibius
Human,0.9876302532168394,1.3168403376224525,0.9876302532168394,14.714285714285714,www.brainmuseum.org,Homo sapiens
Human,1.0699972698138125,1.4266630264184164,1.0699972698138125,12.767441860465116,10.3389/fnana.2011.00029,Homo sapiens
Capybara,0.576923076923077,0.576923076923077,0.4326923076923077,5.230769230769231,10.1159/000123814,Hydrochoerus hydrochaeris
Capybara,0.7714772195459091,1.0286362927278787,0.7714772195459091,5.5,www.brainmuseum.org,Hydrochoerus hydrochaeris
African elephant,0.6938010436002792,0.9250680581337056,0.6938010436002792,18.4375,www.brainmuseum.org,Loxodonta africana
African elephant,0.8547008547008548,0.8547008547008548,0.6410256410256411,21.36752136752137,10.1002/cne.23817,Loxodonta africana
African wild dog,0.6235294117647059,0.6235294117647059,0.4676470588235294,6.388235294117647,10.1002/cne.24999,Lycaon pictus
African wild dog,0.6619718309859155,0.6619718309859155,0.4964788732394366,6.450704225352113,10.1002/cne.25000,Lycaon pictus
Humpback whale,0.8,0.8,0.6000000000000001,26.05,10.1002/ar.20407,Megaptera novaeangliae
Humpback whale,0.9615384615384616,0.9615384615384616,0.7211538461538461,18.0,10.1007/s00429-014-0860-3,Megaptera novaeangliae
Giant anteater,0.9473684210526316,0.9473684210526316,0.7105263157894737,5.105263157894736,www.brainmuseum.org,Myrmecophaga tridactyla
Giant anteater,0.4187192118226601,0.4187192118226601,0.314039408866995,2.5960591133004924,10.1111/ahe.12501,Myrmecophaga tridactyla
Killer whale,0.6209573091849936,0.6209573091849936,0.4657179818887452,26.157826649417853,10.1159/000454797,Orcinus orca
Killer whale,0.6093332015881466,0.8124442687841955,0.6093332015881466,21.53846153846154,10.1017/S1464793106007019,Orcinus orca
Common chimpanzee,0.9411764705882352,0.9411764705882352,0.7058823529411764,8.647058823529411,www.brainmuseum.org,Pan troglodytes
Common chimpanzee,1.0606060606060606,1.0606060606060606,0.7954545454545454,13.56060606060606,10.3389/fnana.2020.00055,Pan troglodytes
Common chimpanzee,0.7983193277310924,0.7983193277310924,0.5987394957983193,11.369747899159664,10.1002/ar.a.20256,Pan troglodytes
Common chimpanzee,0.7496372921372869,0.9995163895163826,0.7496372921372869,8.534883720930232,10.3389/fnana.2011.00029,Pan troglodytes
Lion,0.7248850680674627,0.9665134240899502,0.7248850680674627,7.930232558139535,10.3389/fnana.2011.00029,Panthera leo
Lion,1.0,1.0,0.75,7.6,www.brainmuseum.org,Panthera leo
Collared anteater,0.4653846153846154,0.4653846153846154,0.3490384615384615,1.7538461538461538,10.1111/ahe.12501,Tamandua tetradactyla
Collared anteater,0.6764705882352942,0.6764705882352942,0.5073529411764706,3.294117647058824,www.brainmuseum.org,Tamandua tetradactyla
California sea lion,0.68,0.68,0.51,9.53,10.1002/ar.20937,Zalophus californianus
California sea lion,0.9523809523809524,0.9523809523809524,0.7142857142857142,12.36904761904762,10.1002/cne.24188,Zalophus californianus
California sea lion,0.5169491525423728,0.5169491525423728,0.3877118644067796,8.364406779661017,10.1017/S1464793106007019,Zalophus californianus
California sea lion,0.6138770525737837,0.8185027367650449,0.6138770525737837,10.964601769911503,10.1002/cne.23984,Zalophus californianus
California sea lion,0.7254343502743791,0.9672458003658388,0.7254343502743791,10.083333333333332,www.brainmuseum.org,Zalophus californianus


==> brain_samples/template.csv <==
Doi,Method,Figure number,Sample number,Reference,Gyral size NQ,Brain size NQ,Name1,Scientific name,Order,Whole brain image name,Scale(cm),Manually measured scale,Manually measured brain,Brain image name,Scale image name,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size,For drawing
,,,,,,,,,,,,,,,,,,,,,,,,,,,

==> figures/brain_generate_figures/template.csv <==
Doi,Figure number,Sample number,Name1,Name2,Brain image name,Scale image name,Brain for brain size,Scale(cm),Manually measured brain,Manually measured scale,Edge detection low threshold,Edge detection high threshold,Prune size,Sulci detection threshold,Bridge detection threshold,Scale in pixels,Gyral size in pixels,Citation format,GS1,GS2,Brain size
,,,,,,,,,,,,,,,,,,,,,
